Decentralizing Multi-Agent Reinforcement Learning with Temporal Causal Information

Reinforcement learning (RL) algorithms can find an optimal policy for a single agent to accomplish a particular task. However, many real-world problems require multiple agents to collaborate in order to achieve a common goal. For example, a robot executing a task in a warehouse may require the assistance of a drone to retrieve items from high shelves. In Decentralized Multi-Agent RL (DMARL), agents learn independently and then combine their policies at execution time, but often must satisfy constraints on compatibility of local policies to ensure that they can achieve the global task when combined. In this paper, we study how providing high-level symbolic knowledge to agents can help address unique challenges of this setting, such as privacy constraints, communication limitations, and performance concerns. In particular, we extend the formal tools used to check the compatibility of local policies with the team task, making decentralized training with theoretical guarantees usable in more scenarios. Furthermore, we empirically demonstrate that symbolic knowledge about the temporal evolution of events in the environment can significantly expedite the learning process in DMARL.

==> results/final/buttons_no_tlcd/2024-05-22_15-44-15.csv <==
steps,prc_25,prc_50,prc_75
1000,1000.0,1000.0,1000.0
2000,1000.0,1000.0,1000.0
3000,1000.0,1000.0,1000.0
4000,1000.0,1000.0,1000.0
5000,1000.0,1000.0,1000.0
6000,1000.0,1000.0,1000.0
7000,1000.0,1000.0,1000.0
8000,1000.0,1000.0,1000.0
9000,1000.0,1000.0,1000.0
10000,1000.0,1000.0,1000.0
11000,1000.0,1000.0,1000.0
12000,1000.0,1000.0,1000.0
13000,1000.0,1000.0,1000.0
14000,1000.0,1000.0,1000.0
15000,1000.0,1000.0,1000.0
16000,1000.0,1000.0,1000.0
17000,1000.0,1000.0,1000.0
18000,1000.0,1000.0,1000.0
19000,965.95,1000.0,1000.0
20000,965.95,1000.0,1000.0
21000,965.95,1000.0,1000.0
22000,965.95,1000.0,1000.0
23000,965.95,1000.0,1000.0
24000,965.95,1000.0,1000.0
25000,911.5,1000.0,1000.0
26000,882.25,1000.0,1000.0
27000,882.25,1000.0,1000.0
28000,882.25,1000.0,1000.0
29000,916.3,1000.0,1000.0
30000,916.3,1000.0,1000.0
31000,916.3,1000.0,1000.0
32000,884.95,1000.0,1000.0
33000,824.125,1000.0,1000.0
34000,824.125,1000.0,1000.0
35000,878.575,1000.0,1000.0
36000,907.825,1000.0,1000.0
37000,907.825,1000.0,1000.0
38000,907.825,1000.0,1000.0
39000,907.825,1000.0,1000.0
40000,907.825,1000.0,1000.0
41000,907.825,1000.0,1000.0
42000,939.175,1000.0,1000.0
43000,1000.0,1000.0,1000.0
44000,1000.0,1000.0,1000.0
45000,1000.0,1000.0,1000.0
46000,1000.0,1000.0,1000.0
47000,1000.0,1000.0,1000.0
48000,1000.0,1000.0,1000.0
49000,1000.0,1000.0,1000.0
50000,1000.0,1000.0,1000.0
51000,1000.0,1000.0,1000.0
52000,1000.0,1000.0,1000.0
53000,1000.0,1000.0,1000.0
54000,1000.0,1000.0,1000.0
55000,1000.0,1000.0,1000.0
56000,1000.0,1000.0,1000.0
57000,1000.0,1000.0,1000.0
58000,1000.0,1000.0,1000.0
59000,1000.0,1000.0,1000.0
60000,1000.0,1000.0,1000.0
61000,1000.0,1000.0,1000.0
62000,1000.0,1000.0,1000.0
63000,1000.0,1000.0,1000.0
64000,1000.0,1000.0,1000.0
65000,1000.0,1000.0,1000.0
66000,1000.0,1000.0,1000.0
67000,1000.0,1000.0,1000.0
68000,996.55,1000.0,1000.0
69000,996.55,1000.0,1000.0
70000,996.55,1000.0,1000.0
71000,996.55,1000.0,1000.0
72000,996.55,1000.0,1000.0
73000,996.55,1000.0,1000.0
74000,996.55,1000.0,1000.0
75000,996.55,1000.0,1000.0
76000,996.55,1000.0,1000.0
77000,996.55,1000.0,1000.0
78000,1000.0,1000.0,1000.0
79000,1000.0,1000.0,1000.0
80000,1000.0,1000.0,1000.0
81000,1000.0,1000.0,1000.0
82000,1000.0,1000.0,1000.0
83000,1000.0,1000.0,1000.0
84000,1000.0,1000.0,1000.0
85000,1000.0,1000.0,1000.0
86000,1000.0,1000.0,1000.0
87000,1000.0,1000.0,1000.0
88000,1000.0,1000.0,1000.0
89000,952.225,1000.0,1000.0
90000,952.225,1000.0,1000.0
91000,952.225,1000.0,1000.0
92000,952.225,1000.0,1000.0
93000,952.225,1000.0,1000.0
94000,896.05,1000.0,1000.0
95000,896.05,1000.0,1000.0
96000,896.05,1000.0,1000.0
97000,810.05,1000.0,1000.0
98000,810.05,1000.0,1000.0
99000,857.825,1000.0,1000.0
100000,768.2,1000.0,1000.0
101000,701.225,1000.0,1000.0
102000,701.225,1000.0,1000.0
103000,701.225,1000.0,1000.0
104000,672.675,1000.0,1000.0
105000,590.75,1000.0,1000.0
106000,590.75,1000.0,1000.0
107000,590.825,957.7,1000.0
108000,590.825,957.7,1000.0
109000,525.425,957.7,1000.0
110000,615.05,957.7,1000.0
111000,682.025,957.7,1000.0
112000,682.025,957.7,1000.0
113000,594.75,931.05,1000.0
114000,588.975,931.05,1000.0
115000,583.075,889.75,1000.0
116000,517.075,889.75,1000.0
117000,516.675,890.6,1000.0
118000,516.675,890.6,1000.0
119000,518.625,890.6,1000.0
120000,450.525,890.6,1000.0
121000,450.525,890.6,1000.0
122000,360.95,811.55,1000.0
123000,363.575,838.2,1000.0
124000,363.7,838.2,1000.0
125000,451.525,879.5,1000.0
126000,448.825,879.5,1000.0
127000,442.375,875.25,1000.0
128000,353.4,875.25,1000.0
129000,325.05,786.5,977.925
130000,302.9,744.4,977.925
131000,213.375,707.2,977.925
132000,212.675,757.95,977.925
133000,204.425,667.3,977.925
134000,203.2,584.2,977.925
135000,111.425,493.25,977.925
136000,86.975,401.4,891.325
137000,88.0,363.15,891.325
138000,86.45,274.7,873.5
139000,86.975,318.3,895.575
140000,85.6,270.65,886.325
141000,83.075,217.35,886.325
142000,81.725,156.0,886.325
143000,82.075,154.7,801.275
144000,81.1,148.15,779.45
145000,80.425,148.8,757.15
146000,81.025,148.3,821.7
147000,81.1,141.45,800.075
148000,79.4,140.3,730.85
149000,78.95,98.95,730.85
150000,77.275,96.6,659.8
151000,77.025,96.55,637.7
152000,76.675,97.45,558.125
153000,77.2,99.75,621.3
154000,78.1,99.0,620.775
155000,80.275,101.05,621.5
156000,80.525,104.5,622.475
157000,81.25,107.25,557.2
158000,81.6,109.2,625.8
159000,82.65,105.75,607.075
160000,85.05,113.15,667.175
161000,83.4,110.45,599.6
162000,84.825,116.15,679.175
163000,84.1,115.05,614.15
164000,83.6,115.3,551.275
165000,81.875,113.05,482.775
166000,84.0,123.2,503.85
167000,83.225,120.85,509.075
168000,81.825,117.95,447.125
169000,79.9,116.35,376.725
170000,78.7,110.8,309.675
171000,79.2,116.1,360.15
172000,77.75,111.05,275.725
173000,77.925,109.5,270.65
174000,76.875,107.4,273.55
175000,76.1,106.05,272.625
176000,72.9,93.5,201.45
177000,72.15,94.45,198.45
178000,73.175,93.35,189.15
179000,75.275,95.3,192.65
180000,74.15,94.4,198.425
181000,75.15,91.55,216.0
182000,74.575,87.55,268.425
183000,73.5,87.9,290.175
184000,75.25,90.75,294.325
185000,75.75,91.2,294.575
186000,77.45,93.45,280.7
187000,77.25,91.0,275.575
188000,79.1,92.95,316.075
189000,77.6,91.0,311.625
190000,78.375,91.3,320.15
191000,77.55,90.6,254.675
192000,76.05,90.25,195.475
193000,77.0,91.5,180.0
194000,76.975,90.95,172.55
195000,76.875,91.4,187.55
196000,74.35,89.1,207.7
197000,73.475,88.3,206.7
198000,70.3,85.1,163.725
199000,69.35,84.3,163.35
200000,69.35,84.3,146.95


==> results/final/buttons_tlcd/server_results.csv <==
steps,prc_25,prc_50,prc_75
1000,1000.0,1000.0,1000.0
2000,1000.0,1000.0,1000.0
3000,1000.0,1000.0,1000.0
4000,1000.0,1000.0,1000.0
5000,1000.0,1000.0,1000.0
6000,1000.0,1000.0,1000.0
7000,1000.0,1000.0,1000.0
8000,1000.0,1000.0,1000.0
9000,1000.0,1000.0,1000.0
10000,1000.0,1000.0,1000.0
11000,1000.0,1000.0,1000.0
12000,1000.0,1000.0,1000.0
13000,1000.0,1000.0,1000.0
14000,1000.0,1000.0,1000.0
15000,937.55,1000.0,1000.0
16000,881.675,1000.0,1000.0
17000,823.25,1000.0,1000.0
18000,762.425,1000.0,1000.0
19000,671.425,975.8,1000.0
20000,579.275,932.7,1000.0
21000,485.825,841.7,1000.0
22000,392.875,750.3,914.55
23000,299.3,657.5,829.0
24000,206.375,565.35,739.625
25000,175.75,473.4,649.125
26000,138.325,380.95,558.4
27000,103.675,289.2,468.175
28000,71.05,196.7,377.2
29000,68.475,128.05,286.225
30000,67.3,78.9,195.425
31000,67.475,78.45,104.9
32000,66.95,78.25,101.05
33000,66.925,78.25,96.375
34000,66.675,78.7,96.075
35000,66.475,78.8,96.75
36000,67.1,79.95,98.825
37000,68.075,81.95,104.075
38000,68.55,83.35,107.75
39000,68.825,84.2,108.275
40000,69.775,84.85,111.55
41000,70.175,84.45,112.375
42000,70.75,84.7,111.425
43000,71.475,86.4,113.025
44000,72.25,86.75,113.575
45000,72.95,87.1,114.2
46000,72.35,86.2,112.825
47000,72.025,85.15,107.95
48000,72.3,84.7,105.025
49000,71.925,84.25,106.475
50000,71.6,84.1,105.625
51000,71.775,84.75,105.475
52000,71.85,84.2,106.625
53000,71.375,83.3,104.15
54000,71.425,83.65,104.85
55000,71.225,83.5,107.45
56000,71.35,84.0,107.625
57000,71.05,82.8,107.4
58000,70.65,82.25,107.75
59000,71.875,83.25,106.625
60000,72.25,83.55,105.875
61000,72.375,82.8,105.575
62000,72.525,82.95,107.3
63000,73.625,83.35,108.75
64000,72.675,82.0,107.625
65000,72.8,82.3,105.975
66000,73.05,82.4,107.3
67000,73.125,82.7,106.35
68000,73.725,82.75,105.975
69000,73.55,82.35,106.475
70000,73.1,81.9,105.575
71000,73.275,82.05,105.7
72000,73.425,82.3,102.825
73000,73.0,81.9,101.575
74000,73.725,82.35,102.975
75000,73.2,81.55,102.7
76000,72.85,80.7,100.9
77000,72.875,82.0,105.0
78000,72.1,82.7,105.125
79000,71.75,82.3,104.125
80000,71.85,82.8,104.375
81000,71.25,85.0,106.925
82000,71.025,84.35,107.15
83000,71.925,85.0,110.075
84000,71.825,85.5,109.125
85000,71.725,86.35,108.725
86000,72.8,87.5,109.75
87000,72.45,86.3,107.325
88000,73.25,86.5,108.55
89000,73.825,87.65,110.025
90000,74.425,88.2,111.525
91000,74.925,86.65,109.9
92000,74.3,87.05,109.25
93000,73.5,87.2,111.0
94000,73.225,86.95,109.7
95000,74.25,87.3,110.0
96000,73.125,86.55,108.3
97000,73.4,86.15,107.05
98000,73.075,85.15,105.325
99000,72.5,84.0,104.05
100000,71.8,82.75,102.025
101000,71.5,82.7,101.85
102000,72.825,83.1,102.8
103000,73.225,83.1,101.95
104000,74.1,83.45,103.1
105000,74.025,83.1,101.925
106000,74.55,83.95,105.55
107000,74.45,84.35,107.3
108000,74.75,85.15,108.375
109000,75.925,86.25,109.125
110000,75.625,86.6,109.575
111000,75.85,86.25,109.65
112000,75.2,86.2,109.65
113000,74.725,85.95,106.7
114000,74.05,85.8,106.575
115000,73.125,85.05,105.55
116000,73.125,84.75,103.675
117000,73.625,85.05,103.875
118000,73.4,84.9,103.05
119000,72.425,84.35,103.025
120000,72.5,84.55,104.025
121000,72.15,84.45,104.275
122000,71.675,83.95,103.5
123000,72.175,84.0,104.925
124000,72.65,84.6,104.775
125000,73.025,86.4,109.775
126000,72.975,86.35,109.3
127000,72.625,87.05,109.225
128000,73.275,87.9,111.025
129000,73.5,88.3,111.15
130000,73.85,89.4,113.625
131000,74.35,89.95,113.925
132000,74.525,89.8,115.225
133000,74.1,89.85,114.975
134000,73.3,88.5,114.85
135000,73.4,87.5,111.775
136000,73.125,87.55,111.225
137000,73.6,87.3,111.625
138000,73.15,87.5,110.9
139000,73.175,88.1,113.175
140000,73.15,86.85,109.55
141000,72.825,86.45,108.75
142000,73.075,86.95,108.1
143000,73.55,87.3,108.45
144000,74.525,89.1,109.425
145000,74.825,89.1,108.95
146000,74.725,88.55,108.5
147000,74.8,89.15,108.125
148000,74.65,88.75,107.825
149000,74.325,87.95,104.975
150000,74.725,88.45,105.15
151000,75.625,88.8,105.975
152000,75.175,88.55,106.375
153000,75.45,88.45,106.325
154000,75.575,88.85,109.35
155000,75.175,89.15,109.6
156000,76.0,89.9,109.875
157000,75.725,88.75,108.025
158000,75.625,88.1,110.725
159000,75.225,87.1,110.075
160000,74.65,87.15,110.325
161000,73.875,87.15,108.8
162000,74.075,87.25,110.0
163000,73.5,87.9,109.825
164000,72.8,85.8,104.225
165000,73.25,85.7,103.125
166000,73.175,85.3,103.15
167000,73.15,85.55,104.725
168000,73.9,86.8,103.625
169000,74.375,87.7,106.85
170000,75.025,87.7,107.3
171000,75.475,87.9,108.35
172000,76.0,88.15,106.675
173000,75.7,87.1,105.35
174000,75.825,89.45,109.1
175000,75.775,89.65,109.1
176000,75.025,89.5,109.75
177000,74.3,89.2,109.425
178000,74.35,88.0,108.425
179000,74.35,88.35,106.45
180000,73.85,87.75,105.575
181000,74.25,89.0,109.675
182000,75.175,90.65,111.7
183000,75.3,91.25,114.15
184000,75.05,89.95,114.325
185000,75.325,90.0,115.975
186000,75.875,90.95,116.6
187000,76.675,91.85,116.725
188000,76.55,92.2,118.0
189000,76.725,92.65,119.125
190000,77.925,94.0,121.025
191000,77.175,92.85,118.8
192000,76.35,92.3,117.525
193000,77.2,92.4,115.975
194000,78.075,92.55,116.975
195000,77.275,91.8,115.975
196000,77.775,91.6,115.15
197000,77.4,91.1,117.9
198000,77.75,91.8,118.6
199000,78.1,92.35,119.5
200000,77.575,91.75,118.975


==> results/final/centralized_buttons_no_tlcd/2024-05-22_11-52-05.csv <==
steps,prc_25,prc_50,prc_75
1000,1000.0,1000.0,1000.0
2000,1000.0,1000.0,1000.0
3000,1000.0,1000.0,1000.0
4000,1000.0,1000.0,1000.0
5000,1000.0,1000.0,1000.0
6000,1000.0,1000.0,1000.0
7000,1000.0,1000.0,1000.0
8000,1000.0,1000.0,1000.0
9000,1000.0,1000.0,1000.0
10000,1000.0,1000.0,1000.0
11000,1000.0,1000.0,1000.0
12000,1000.0,1000.0,1000.0
13000,1000.0,1000.0,1000.0
14000,1000.0,1000.0,1000.0
15000,1000.0,1000.0,1000.0
16000,1000.0,1000.0,1000.0
17000,1000.0,1000.0,1000.0
18000,1000.0,1000.0,1000.0
19000,1000.0,1000.0,1000.0
20000,1000.0,1000.0,1000.0
21000,1000.0,1000.0,1000.0
22000,1000.0,1000.0,1000.0
23000,1000.0,1000.0,1000.0
24000,1000.0,1000.0,1000.0
25000,1000.0,1000.0,1000.0
26000,1000.0,1000.0,1000.0
27000,1000.0,1000.0,1000.0
28000,1000.0,1000.0,1000.0
29000,1000.0,1000.0,1000.0
30000,1000.0,1000.0,1000.0
31000,1000.0,1000.0,1000.0
32000,1000.0,1000.0,1000.0
33000,1000.0,1000.0,1000.0
34000,1000.0,1000.0,1000.0
35000,1000.0,1000.0,1000.0
36000,1000.0,1000.0,1000.0
37000,1000.0,1000.0,1000.0
38000,1000.0,1000.0,1000.0
39000,1000.0,1000.0,1000.0
40000,1000.0,1000.0,1000.0
41000,1000.0,1000.0,1000.0
42000,1000.0,1000.0,1000.0
43000,1000.0,1000.0,1000.0
44000,1000.0,1000.0,1000.0
45000,1000.0,1000.0,1000.0
46000,1000.0,1000.0,1000.0
47000,1000.0,1000.0,1000.0
48000,1000.0,1000.0,1000.0
49000,1000.0,1000.0,1000.0
50000,1000.0,1000.0,1000.0
51000,1000.0,1000.0,1000.0
52000,1000.0,1000.0,1000.0
53000,1000.0,1000.0,1000.0
54000,1000.0,1000.0,1000.0
55000,1000.0,1000.0,1000.0
56000,1000.0,1000.0,1000.0
57000,1000.0,1000.0,1000.0
58000,1000.0,1000.0,1000.0
59000,1000.0,1000.0,1000.0
60000,1000.0,1000.0,1000.0
61000,1000.0,1000.0,1000.0
62000,1000.0,1000.0,1000.0
63000,1000.0,1000.0,1000.0
64000,1000.0,1000.0,1000.0
65000,1000.0,1000.0,1000.0
66000,1000.0,1000.0,1000.0
67000,1000.0,1000.0,1000.0
68000,1000.0,1000.0,1000.0
69000,1000.0,1000.0,1000.0
70000,1000.0,1000.0,1000.0
71000,1000.0,1000.0,1000.0
72000,1000.0,1000.0,1000.0
73000,1000.0,1000.0,1000.0
74000,1000.0,1000.0,1000.0
75000,996.55,997.7,998.85
76000,996.55,997.7,998.85
77000,996.55,997.7,998.85
78000,996.55,997.7,998.85
79000,996.55,997.7,998.85
80000,996.55,997.7,998.85
81000,996.55,997.7,998.85
82000,996.55,997.7,998.85
83000,996.55,997.7,998.85
84000,996.55,997.7,998.85
85000,1000.0,1000.0,1000.0
86000,1000.0,1000.0,1000.0
87000,1000.0,1000.0,1000.0
88000,1000.0,1000.0,1000.0
89000,1000.0,1000.0,1000.0
90000,1000.0,1000.0,1000.0
91000,1000.0,1000.0,1000.0
92000,1000.0,1000.0,1000.0
93000,1000.0,1000.0,1000.0
94000,1000.0,1000.0,1000.0
95000,1000.0,1000.0,1000.0
96000,1000.0,1000.0,1000.0
97000,1000.0,1000.0,1000.0
98000,1000.0,1000.0,1000.0
99000,1000.0,1000.0,1000.0
100000,1000.0,1000.0,1000.0
101000,1000.0,1000.0,1000.0
102000,1000.0,1000.0,1000.0
103000,1000.0,1000.0,1000.0
104000,1000.0,1000.0,1000.0
105000,1000.0,1000.0,1000.0
106000,1000.0,1000.0,1000.0
107000,1000.0,1000.0,1000.0
108000,1000.0,1000.0,1000.0
109000,1000.0,1000.0,1000.0
110000,1000.0,1000.0,1000.0
111000,1000.0,1000.0,1000.0
112000,1000.0,1000.0,1000.0
113000,1000.0,1000.0,1000.0
114000,1000.0,1000.0,1000.0
115000,1000.0,1000.0,1000.0
116000,1000.0,1000.0,1000.0
117000,1000.0,1000.0,1000.0
118000,1000.0,1000.0,1000.0
119000,1000.0,1000.0,1000.0
120000,1000.0,1000.0,1000.0
121000,1000.0,1000.0,1000.0
122000,1000.0,1000.0,1000.0
123000,1000.0,1000.0,1000.0
124000,1000.0,1000.0,1000.0
125000,1000.0,1000.0,1000.0
126000,1000.0,1000.0,1000.0
127000,1000.0,1000.0,1000.0
128000,1000.0,1000.0,1000.0
129000,1000.0,1000.0,1000.0
130000,1000.0,1000.0,1000.0
131000,1000.0,1000.0,1000.0
132000,1000.0,1000.0,1000.0
133000,1000.0,1000.0,1000.0
134000,1000.0,1000.0,1000.0
135000,1000.0,1000.0,1000.0
136000,1000.0,1000.0,1000.0
137000,1000.0,1000.0,1000.0
138000,1000.0,1000.0,1000.0
139000,1000.0,1000.0,1000.0
140000,1000.0,1000.0,1000.0
141000,1000.0,1000.0,1000.0
142000,1000.0,1000.0,1000.0
143000,1000.0,1000.0,1000.0
144000,1000.0,1000.0,1000.0
145000,1000.0,1000.0,1000.0
146000,1000.0,1000.0,1000.0
147000,1000.0,1000.0,1000.0
148000,1000.0,1000.0,1000.0
149000,1000.0,1000.0,1000.0
150000,1000.0,1000.0,1000.0
151000,1000.0,1000.0,1000.0
152000,1000.0,1000.0,1000.0
153000,1000.0,1000.0,1000.0
154000,1000.0,1000.0,1000.0
155000,1000.0,1000.0,1000.0
156000,1000.0,1000.0,1000.0
157000,1000.0,1000.0,1000.0
158000,1000.0,1000.0,1000.0
159000,1000.0,1000.0,1000.0
160000,1000.0,1000.0,1000.0
161000,1000.0,1000.0,1000.0
162000,1000.0,1000.0,1000.0
163000,1000.0,1000.0,1000.0
164000,1000.0,1000.0,1000.0
165000,1000.0,1000.0,1000.0
166000,1000.0,1000.0,1000.0
167000,1000.0,1000.0,1000.0
168000,1000.0,1000.0,1000.0
169000,1000.0,1000.0,1000.0
170000,1000.0,1000.0,1000.0
171000,1000.0,1000.0,1000.0
172000,1000.0,1000.0,1000.0
173000,1000.0,1000.0,1000.0
174000,1000.0,1000.0,1000.0
175000,1000.0,1000.0,1000.0
176000,1000.0,1000.0,1000.0
177000,1000.0,1000.0,1000.0
178000,1000.0,1000.0,1000.0
179000,1000.0,1000.0,1000.0
180000,1000.0,1000.0,1000.0
181000,1000.0,1000.0,1000.0
182000,1000.0,1000.0,1000.0
183000,1000.0,1000.0,1000.0
184000,1000.0,1000.0,1000.0
185000,1000.0,1000.0,1000.0
186000,1000.0,1000.0,1000.0
187000,1000.0,1000.0,1000.0
188000,1000.0,1000.0,1000.0
189000,1000.0,1000.0,1000.0
190000,1000.0,1000.0,1000.0
191000,1000.0,1000.0,1000.0
192000,1000.0,1000.0,1000.0
193000,1000.0,1000.0,1000.0
194000,1000.0,1000.0,1000.0
195000,1000.0,1000.0,1000.0
196000,1000.0,1000.0,1000.0
197000,1000.0,1000.0,1000.0
198000,1000.0,1000.0,1000.0
199000,1000.0,1000.0,1000.0
200000,1000.0,1000.0,1000.0
201000,1000.0,1000.0,1000.0
202000,1000.0,1000.0,1000.0
203000,1000.0,1000.0,1000.0
204000,1000.0,1000.0,1000.0
205000,1000.0,1000.0,1000.0
206000,1000.0,1000.0,1000.0
207000,1000.0,1000.0,1000.0
208000,1000.0,1000.0,1000.0
209000,1000.0,1000.0,1000.0
210000,1000.0,1000.0,1000.0
211000,1000.0,1000.0,1000.0
212000,1000.0,1000.0,1000.0
213000,1000.0,1000.0,1000.0
214000,1000.0,1000.0,1000.0
215000,1000.0,1000.0,1000.0
216000,1000.0,1000.0,1000.0
217000,1000.0,1000.0,1000.0
218000,1000.0,1000.0,1000.0
219000,1000.0,1000.0,1000.0
220000,1000.0,1000.0,1000.0
221000,1000.0,1000.0,1000.0
222000,1000.0,1000.0,1000.0
223000,1000.0,1000.0,1000.0
224000,1000.0,1000.0,1000.0
225000,1000.0,1000.0,1000.0
226000,1000.0,1000.0,1000.0
227000,1000.0,1000.0,1000.0
228000,1000.0,1000.0,1000.0
229000,1000.0,1000.0,1000.0
230000,1000.0,1000.0,1000.0
231000,1000.0,1000.0,1000.0
232000,1000.0,1000.0,1000.0
233000,1000.0,1000.0,1000.0
234000,1000.0,1000.0,1000.0
235000,1000.0,1000.0,1000.0
236000,1000.0,1000.0,1000.0
237000,998.5,999.0,999.5
238000,998.5,999.0,999.5
239000,998.5,999.0,999.5
240000,998.5,999.0,999.5
241000,998.5,999.0,999.5
242000,998.5,999.0,999.5
243000,998.5,999.0,999.5
244000,998.5,999.0,999.5
245000,998.5,999.0,999.5
246000,998.5,999.0,999.5
247000,1000.0,1000.0,1000.0
248000,1000.0,1000.0,1000.0
249000,1000.0,1000.0,1000.0
250000,1000.0,1000.0,1000.0
251000,1000.0,1000.0,1000.0
252000,1000.0,1000.0,1000.0
253000,1000.0,1000.0,1000.0
254000,1000.0,1000.0,1000.0
255000,1000.0,1000.0,1000.0
256000,1000.0,1000.0,1000.0
257000,1000.0,1000.0,1000.0
258000,1000.0,1000.0,1000.0
259000,1000.0,1000.0,1000.0
260000,1000.0,1000.0,1000.0
261000,1000.0,1000.0,1000.0
262000,1000.0,1000.0,1000.0
263000,1000.0,1000.0,1000.0
264000,1000.0,1000.0,1000.0
265000,1000.0,1000.0,1000.0
266000,1000.0,1000.0,1000.0
267000,1000.0,1000.0,1000.0
268000,1000.0,1000.0,1000.0
269000,1000.0,1000.0,1000.0
270000,1000.0,1000.0,1000.0
271000,1000.0,1000.0,1000.0
272000,1000.0,1000.0,1000.0
273000,1000.0,1000.0,1000.0
274000,1000.0,1000.0,1000.0
275000,1000.0,1000.0,1000.0
276000,1000.0,1000.0,1000.0
277000,1000.0,1000.0,1000.0
278000,1000.0,1000.0,1000.0
279000,1000.0,1000.0,1000.0
280000,1000.0,1000.0,1000.0
281000,1000.0,1000.0,1000.0
282000,1000.0,1000.0,1000.0
283000,1000.0,1000.0,1000.0
284000,1000.0,1000.0,1000.0
285000,1000.0,1000.0,1000.0
286000,1000.0,1000.0,1000.0
287000,1000.0,1000.0,1000.0
288000,1000.0,1000.0,1000.0
289000,1000.0,1000.0,1000.0
290000,1000.0,1000.0,1000.0
291000,1000.0,1000.0,1000.0
292000,1000.0,1000.0,1000.0
293000,1000.0,1000.0,1000.0
294000,1000.0,1000.0,1000.0
295000,1000.0,1000.0,1000.0
296000,1000.0,1000.0,1000.0
297000,1000.0,1000.0,1000.0
298000,1000.0,1000.0,1000.0
299000,1000.0,1000.0,1000.0
300000,1000.0,1000.0,1000.0
301000,1000.0,1000.0,1000.0
302000,1000.0,1000.0,1000.0
303000,1000.0,1000.0,1000.0
304000,1000.0,1000.0,1000.0
305000,1000.0,1000.0,1000.0
306000,1000.0,1000.0,1000.0
307000,1000.0,1000.0,1000.0
308000,1000.0,1000.0,1000.0
309000,1000.0,1000.0,1000.0
310000,1000.0,1000.0,1000.0
311000,1000.0,1000.0,1000.0
312000,1000.0,1000.0,1000.0
313000,1000.0,1000.0,1000.0
314000,1000.0,1000.0,1000.0
315000,1000.0,1000.0,1000.0
316000,1000.0,1000.0,1000.0
317000,1000.0,1000.0,1000.0
318000,1000.0,1000.0,1000.0
319000,1000.0,1000.0,1000.0
320000,1000.0,1000.0,1000.0
321000,1000.0,1000.0,1000.0
322000,1000.0,1000.0,1000.0
323000,1000.0,1000.0,1000.0
324000,1000.0,1000.0,1000.0
325000,1000.0,1000.0,1000.0
326000,1000.0,1000.0,1000.0
327000,1000.0,1000.0,1000.0
328000,1000.0,1000.0,1000.0
329000,1000.0,1000.0,1000.0
330000,1000.0,1000.0,1000.0
331000,1000.0,1000.0,1000.0
332000,1000.0,1000.0,1000.0
333000,1000.0,1000.0,1000.0
334000,1000.0,1000.0,1000.0
335000,1000.0,1000.0,1000.0
336000,1000.0,1000.0,1000.0
337000,1000.0,1000.0,1000.0
338000,1000.0,1000.0,1000.0
339000,1000.0,1000.0,1000.0
340000,1000.0,1000.0,1000.0
341000,1000.0,1000.0,1000.0
342000,1000.0,1000.0,1000.0
343000,1000.0,1000.0,1000.0
344000,1000.0,1000.0,1000.0
345000,1000.0,1000.0,1000.0
346000,1000.0,1000.0,1000.0
347000,1000.0,1000.0,1000.0
348000,1000.0,1000.0,1000.0
349000,1000.0,1000.0,1000.0
350000,1000.0,1000.0,1000.0
351000,1000.0,1000.0,1000.0
352000,1000.0,1000.0,1000.0
353000,1000.0,1000.0,1000.0
354000,1000.0,1000.0,1000.0
355000,1000.0,1000.0,1000.0
356000,1000.0,1000.0,1000.0
357000,1000.0,1000.0,1000.0
358000,1000.0,1000.0,1000.0
359000,1000.0,1000.0,1000.0
360000,1000.0,1000.0,1000.0
361000,1000.0,1000.0,1000.0
362000,1000.0,1000.0,1000.0
363000,1000.0,1000.0,1000.0
364000,1000.0,1000.0,1000.0
365000,1000.0,1000.0,1000.0
366000,1000.0,1000.0,1000.0
367000,1000.0,1000.0,1000.0
368000,1000.0,1000.0,1000.0
369000,1000.0,1000.0,1000.0
370000,1000.0,1000.0,1000.0
371000,1000.0,1000.0,1000.0
372000,1000.0,1000.0,1000.0
373000,1000.0,1000.0,1000.0
374000,1000.0,1000.0,1000.0
375000,1000.0,1000.0,1000.0
376000,1000.0,1000.0,1000.0
377000,1000.0,1000.0,1000.0
378000,1000.0,1000.0,1000.0
379000,1000.0,1000.0,1000.0
380000,1000.0,1000.0,1000.0
381000,1000.0,1000.0,1000.0
382000,1000.0,1000.0,1000.0
383000,1000.0,1000.0,1000.0
384000,1000.0,1000.0,1000.0
385000,1000.0,1000.0,1000.0
386000,1000.0,1000.0,1000.0
387000,1000.0,1000.0,1000.0
388000,1000.0,1000.0,1000.0
389000,1000.0,1000.0,1000.0
390000,1000.0,1000.0,1000.0
391000,1000.0,1000.0,1000.0
392000,1000.0,1000.0,1000.0
393000,1000.0,1000.0,1000.0
394000,1000.0,1000.0,1000.0
395000,1000.0,1000.0,1000.0
396000,1000.0,1000.0,1000.0
397000,1000.0,1000.0,1000.0
398000,1000.0,1000.0,1000.0
399000,1000.0,1000.0,1000.0
400000,1000.0,1000.0,1000.0
401000,1000.0,1000.0,1000.0
402000,1000.0,1000.0,1000.0
403000,1000.0,1000.0,1000.0
404000,1000.0,1000.0,1000.0
405000,1000.0,1000.0,1000.0
406000,1000.0,1000.0,1000.0
407000,1000.0,1000.0,1000.0
408000,1000.0,1000.0,1000.0
409000,1000.0,1000.0,1000.0
410000,1000.0,1000.0,1000.0
411000,1000.0,1000.0,1000.0
412000,1000.0,1000.0,1000.0
413000,1000.0,1000.0,1000.0
414000,1000.0,1000.0,1000.0
415000,1000.0,1000.0,1000.0
416000,1000.0,1000.0,1000.0
417000,1000.0,1000.0,1000.0
418000,1000.0,1000.0,1000.0
419000,1000.0,1000.0,1000.0
420000,1000.0,1000.0,1000.0
421000,1000.0,1000.0,1000.0
422000,1000.0,1000.0,1000.0
423000,1000.0,1000.0,1000.0
424000,1000.0,1000.0,1000.0
425000,1000.0,1000.0,1000.0
426000,1000.0,1000.0,1000.0
427000,1000.0,1000.0,1000.0
428000,1000.0,1000.0,1000.0
429000,1000.0,1000.0,1000.0
430000,969.775,979.85,989.925
431000,969.775,979.85,989.925
432000,969.775,979.85,989.925
433000,969.775,979.85,989.925
434000,969.775,979.85,989.925
435000,969.775,979.85,989.925
436000,969.775,979.85,989.925
437000,969.775,979.85,989.925
438000,969.775,979.85,989.925
439000,969.775,979.85,989.925
440000,1000.0,1000.0,1000.0
441000,1000.0,1000.0,1000.0
442000,1000.0,1000.0,1000.0
443000,1000.0,1000.0,1000.0
444000,1000.0,1000.0,1000.0
445000,1000.0,1000.0,1000.0
446000,1000.0,1000.0,1000.0
447000,1000.0,1000.0,1000.0
448000,1000.0,1000.0,1000.0
449000,1000.0,1000.0,1000.0
450000,1000.0,1000.0,1000.0
451000,1000.0,1000.0,1000.0
452000,1000.0,1000.0,1000.0
453000,1000.0,1000.0,1000.0
454000,1000.0,1000.0,1000.0
455000,1000.0,1000.0,1000.0
456000,1000.0,1000.0,1000.0
457000,1000.0,1000.0,1000.0
458000,1000.0,1000.0,1000.0
459000,1000.0,1000.0,1000.0
460000,1000.0,1000.0,1000.0
461000,1000.0,1000.0,1000.0
462000,1000.0,1000.0,1000.0
463000,1000.0,1000.0,1000.0
464000,1000.0,1000.0,1000.0
465000,1000.0,1000.0,1000.0
466000,1000.0,1000.0,1000.0
467000,1000.0,1000.0,1000.0
468000,1000.0,1000.0,1000.0
469000,1000.0,1000.0,1000.0
470000,1000.0,1000.0,1000.0
471000,1000.0,1000.0,1000.0
472000,1000.0,1000.0,1000.0
473000,1000.0,1000.0,1000.0
474000,1000.0,1000.0,1000.0
475000,1000.0,1000.0,1000.0
476000,1000.0,1000.0,1000.0
477000,1000.0,1000.0,1000.0
478000,1000.0,1000.0,1000.0
479000,1000.0,1000.0,1000.0
480000,1000.0,1000.0,1000.0
481000,1000.0,1000.0,1000.0
482000,1000.0,1000.0,1000.0
483000,1000.0,1000.0,1000.0
484000,1000.0,1000.0,1000.0
485000,1000.0,1000.0,1000.0
486000,1000.0,1000.0,1000.0
487000,1000.0,1000.0,1000.0
488000,1000.0,1000.0,1000.0
489000,1000.0,1000.0,1000.0
490000,1000.0,1000.0,1000.0
491000,1000.0,1000.0,1000.0
492000,1000.0,1000.0,1000.0
493000,1000.0,1000.0,1000.0
494000,1000.0,1000.0,1000.0
495000,1000.0,1000.0,1000.0
496000,1000.0,1000.0,1000.0
497000,1000.0,1000.0,1000.0
498000,1000.0,1000.0,1000.0
499000,1000.0,1000.0,1000.0
500000,1000.0,1000.0,1000.0
501000,1000.0,1000.0,1000.0
502000,1000.0,1000.0,1000.0
503000,1000.0,1000.0,1000.0
504000,1000.0,1000.0,1000.0
505000,1000.0,1000.0,1000.0
506000,1000.0,1000.0,1000.0
507000,1000.0,1000.0,1000.0
508000,1000.0,1000.0,1000.0
509000,1000.0,1000.0,1000.0
510000,1000.0,1000.0,1000.0
511000,1000.0,1000.0,1000.0
512000,1000.0,1000.0,1000.0
513000,1000.0,1000.0,1000.0
514000,1000.0,1000.0,1000.0
515000,1000.0,1000.0,1000.0
516000,1000.0,1000.0,1000.0
517000,1000.0,1000.0,1000.0
518000,1000.0,1000.0,1000.0
519000,1000.0,1000.0,1000.0
520000,1000.0,1000.0,1000.0
521000,1000.0,1000.0,1000.0
522000,1000.0,1000.0,1000.0
523000,1000.0,1000.0,1000.0
524000,1000.0,1000.0,1000.0
525000,1000.0,1000.0,1000.0
526000,1000.0,1000.0,1000.0
527000,1000.0,1000.0,1000.0
528000,1000.0,1000.0,1000.0
529000,1000.0,1000.0,1000.0
530000,1000.0,1000.0,1000.0
531000,1000.0,1000.0,1000.0
532000,1000.0,1000.0,1000.0
533000,1000.0,1000.0,1000.0
534000,1000.0,1000.0,1000.0
535000,1000.0,1000.0,1000.0
536000,1000.0,1000.0,1000.0
537000,1000.0,1000.0,1000.0
538000,1000.0,1000.0,1000.0
539000,1000.0,1000.0,1000.0
540000,1000.0,1000.0,1000.0
541000,1000.0,1000.0,1000.0
542000,1000.0,1000.0,1000.0
543000,1000.0,1000.0,1000.0
544000,1000.0,1000.0,1000.0
545000,1000.0,1000.0,1000.0
546000,1000.0,1000.0,1000.0
547000,1000.0,1000.0,1000.0
548000,1000.0,1000.0,1000.0
549000,1000.0,1000.0,1000.0
550000,1000.0,1000.0,1000.0
551000,1000.0,1000.0,1000.0
552000,1000.0,1000.0,1000.0
553000,1000.0,1000.0,1000.0
554000,1000.0,1000.0,1000.0
555000,1000.0,1000.0,1000.0
556000,1000.0,1000.0,1000.0
557000,1000.0,1000.0,1000.0
558000,1000.0,1000.0,1000.0
559000,1000.0,1000.0,1000.0
560000,1000.0,1000.0,1000.0
561000,1000.0,1000.0,1000.0
562000,1000.0,1000.0,1000.0
563000,1000.0,1000.0,1000.0
564000,1000.0,1000.0,1000.0
565000,1000.0,1000.0,1000.0
566000,1000.0,1000.0,1000.0
567000,1000.0,1000.0,1000.0
568000,1000.0,1000.0,1000.0
569000,1000.0,1000.0,1000.0
570000,1000.0,1000.0,1000.0
571000,1000.0,1000.0,1000.0
572000,1000.0,1000.0,1000.0
573000,1000.0,1000.0,1000.0
574000,1000.0,1000.0,1000.0
575000,1000.0,1000.0,1000.0
576000,1000.0,1000.0,1000.0
577000,1000.0,1000.0,1000.0
578000,1000.0,1000.0,1000.0
579000,1000.0,1000.0,1000.0
580000,1000.0,1000.0,1000.0
581000,1000.0,1000.0,1000.0
582000,1000.0,1000.0,1000.0
583000,1000.0,1000.0,1000.0
584000,1000.0,1000.0,1000.0
585000,1000.0,1000.0,1000.0
586000,1000.0,1000.0,1000.0
587000,1000.0,1000.0,1000.0
588000,1000.0,1000.0,1000.0
589000,1000.0,1000.0,1000.0
590000,1000.0,1000.0,1000.0
591000,1000.0,1000.0,1000.0
592000,1000.0,1000.0,1000.0
593000,1000.0,1000.0,1000.0
594000,1000.0,1000.0,1000.0
595000,1000.0,1000.0,1000.0
596000,1000.0,1000.0,1000.0
597000,1000.0,1000.0,1000.0
598000,1000.0,1000.0,1000.0
599000,1000.0,1000.0,1000.0
600000,1000.0,1000.0,1000.0
601000,1000.0,1000.0,1000.0
602000,1000.0,1000.0,1000.0
603000,1000.0,1000.0,1000.0
604000,1000.0,1000.0,1000.0
605000,1000.0,1000.0,1000.0
606000,1000.0,1000.0,1000.0
607000,1000.0,1000.0,1000.0
608000,1000.0,1000.0,1000.0
609000,1000.0,1000.0,1000.0
610000,1000.0,1000.0,1000.0
611000,1000.0,1000.0,1000.0
612000,1000.0,1000.0,1000.0
613000,1000.0,1000.0,1000.0
614000,1000.0,1000.0,1000.0
615000,1000.0,1000.0,1000.0
616000,1000.0,1000.0,1000.0
617000,1000.0,1000.0,1000.0
618000,1000.0,1000.0,1000.0
619000,1000.0,1000.0,1000.0
620000,1000.0,1000.0,1000.0
621000,1000.0,1000.0,1000.0
622000,1000.0,1000.0,1000.0
623000,1000.0,1000.0,1000.0
624000,1000.0,1000.0,1000.0
625000,1000.0,1000.0,1000.0
626000,1000.0,1000.0,1000.0
627000,1000.0,1000.0,1000.0
628000,1000.0,1000.0,1000.0
629000,1000.0,1000.0,1000.0
630000,1000.0,1000.0,1000.0
631000,1000.0,1000.0,1000.0
632000,1000.0,1000.0,1000.0
633000,1000.0,1000.0,1000.0
634000,1000.0,1000.0,1000.0
635000,1000.0,1000.0,1000.0
636000,1000.0,1000.0,1000.0
637000,1000.0,1000.0,1000.0
638000,1000.0,1000.0,1000.0
639000,1000.0,1000.0,1000.0
640000,1000.0,1000.0,1000.0
641000,1000.0,1000.0,1000.0
642000,1000.0,1000.0,1000.0
643000,1000.0,1000.0,1000.0
644000,1000.0,1000.0,1000.0
645000,1000.0,1000.0,1000.0
646000,1000.0,1000.0,1000.0
647000,1000.0,1000.0,1000.0
648000,1000.0,1000.0,1000.0
649000,1000.0,1000.0,1000.0
650000,1000.0,1000.0,1000.0
651000,1000.0,1000.0,1000.0
652000,1000.0,1000.0,1000.0
653000,1000.0,1000.0,1000.0
654000,1000.0,1000.0,1000.0
655000,1000.0,1000.0,1000.0
656000,1000.0,1000.0,1000.0
657000,1000.0,1000.0,1000.0
658000,1000.0,1000.0,1000.0
659000,1000.0,1000.0,1000.0
660000,1000.0,1000.0,1000.0
661000,1000.0,1000.0,1000.0
662000,1000.0,1000.0,1000.0
663000,1000.0,1000.0,1000.0
664000,1000.0,1000.0,1000.0
665000,1000.0,1000.0,1000.0
666000,1000.0,1000.0,1000.0
667000,1000.0,1000.0,1000.0
668000,1000.0,1000.0,1000.0
669000,1000.0,1000.0,1000.0
670000,1000.0,1000.0,1000.0
671000,1000.0,1000.0,1000.0
672000,1000.0,1000.0,1000.0
673000,1000.0,1000.0,1000.0
674000,1000.0,1000.0,1000.0
675000,1000.0,1000.0,1000.0
676000,1000.0,1000.0,1000.0
677000,1000.0,1000.0,1000.0
678000,1000.0,1000.0,1000.0
679000,1000.0,1000.0,1000.0
680000,1000.0,1000.0,1000.0
681000,1000.0,1000.0,1000.0
682000,1000.0,1000.0,1000.0
683000,1000.0,1000.0,1000.0
684000,1000.0,1000.0,1000.0
685000,1000.0,1000.0,1000.0
686000,1000.0,1000.0,1000.0
687000,1000.0,1000.0,1000.0
688000,1000.0,1000.0,1000.0
689000,1000.0,1000.0,1000.0
690000,1000.0,1000.0,1000.0
691000,1000.0,1000.0,1000.0
692000,1000.0,1000.0,1000.0
693000,1000.0,1000.0,1000.0
694000,1000.0,1000.0,1000.0
695000,1000.0,1000.0,1000.0
696000,1000.0,1000.0,1000.0
697000,1000.0,1000.0,1000.0
698000,1000.0,1000.0,1000.0
699000,1000.0,1000.0,1000.0
700000,1000.0,1000.0,1000.0
701000,1000.0,1000.0,1000.0
702000,1000.0,1000.0,1000.0
703000,1000.0,1000.0,1000.0
704000,1000.0,1000.0,1000.0
705000,1000.0,1000.0,1000.0
706000,1000.0,1000.0,1000.0
707000,1000.0,1000.0,1000.0
708000,1000.0,1000.0,1000.0
709000,1000.0,1000.0,1000.0
710000,1000.0,1000.0,1000.0
711000,1000.0,1000.0,1000.0
712000,1000.0,1000.0,1000.0
713000,1000.0,1000.0,1000.0
714000,1000.0,1000.0,1000.0
715000,1000.0,1000.0,1000.0
716000,1000.0,1000.0,1000.0
717000,1000.0,1000.0,1000.0
718000,1000.0,1000.0,1000.0
719000,1000.0,1000.0,1000.0
720000,1000.0,1000.0,1000.0
721000,1000.0,1000.0,1000.0
722000,1000.0,1000.0,1000.0
723000,1000.0,1000.0,1000.0
724000,1000.0,1000.0,1000.0
725000,1000.0,1000.0,1000.0
726000,1000.0,1000.0,1000.0
727000,1000.0,1000.0,1000.0
728000,1000.0,1000.0,1000.0
729000,1000.0,1000.0,1000.0
730000,1000.0,1000.0,1000.0
731000,1000.0,1000.0,1000.0
732000,1000.0,1000.0,1000.0
733000,1000.0,1000.0,1000.0
734000,1000.0,1000.0,1000.0
735000,1000.0,1000.0,1000.0
736000,1000.0,1000.0,1000.0
737000,1000.0,1000.0,1000.0
738000,1000.0,1000.0,1000.0
739000,1000.0,1000.0,1000.0
740000,1000.0,1000.0,1000.0
741000,1000.0,1000.0,1000.0
742000,1000.0,1000.0,1000.0
743000,1000.0,1000.0,1000.0
744000,1000.0,1000.0,1000.0
745000,1000.0,1000.0,1000.0
746000,1000.0,1000.0,1000.0
747000,1000.0,1000.0,1000.0
748000,1000.0,1000.0,1000.0
749000,1000.0,1000.0,1000.0
750000,1000.0,1000.0,1000.0
751000,1000.0,1000.0,1000.0
752000,1000.0,1000.0,1000.0
753000,1000.0,1000.0,1000.0
754000,1000.0,1000.0,1000.0
755000,1000.0,1000.0,1000.0
756000,1000.0,1000.0,1000.0
757000,1000.0,1000.0,1000.0
758000,1000.0,1000.0,1000.0
759000,1000.0,1000.0,1000.0
760000,1000.0,1000.0,1000.0
761000,1000.0,1000.0,1000.0
762000,1000.0,1000.0,1000.0
763000,1000.0,1000.0,1000.0
764000,1000.0,1000.0,1000.0
765000,1000.0,1000.0,1000.0
766000,1000.0,1000.0,1000.0
767000,1000.0,1000.0,1000.0
768000,1000.0,1000.0,1000.0
769000,1000.0,1000.0,1000.0
770000,1000.0,1000.0,1000.0
771000,1000.0,1000.0,1000.0
772000,1000.0,1000.0,1000.0
773000,1000.0,1000.0,1000.0
774000,1000.0,1000.0,1000.0
775000,1000.0,1000.0,1000.0
776000,1000.0,1000.0,1000.0
777000,1000.0,1000.0,1000.0
778000,1000.0,1000.0,1000.0
779000,1000.0,1000.0,1000.0
780000,1000.0,1000.0,1000.0
781000,1000.0,1000.0,1000.0
782000,1000.0,1000.0,1000.0
783000,1000.0,1000.0,1000.0
784000,1000.0,1000.0,1000.0
785000,1000.0,1000.0,1000.0
786000,1000.0,1000.0,1000.0
787000,1000.0,1000.0,1000.0
788000,1000.0,1000.0,1000.0
789000,1000.0,1000.0,1000.0
790000,1000.0,1000.0,1000.0
791000,1000.0,1000.0,1000.0
792000,1000.0,1000.0,1000.0
793000,1000.0,1000.0,1000.0
794000,1000.0,1000.0,1000.0
795000,1000.0,1000.0,1000.0
796000,1000.0,1000.0,1000.0
797000,1000.0,1000.0,1000.0
798000,1000.0,1000.0,1000.0
799000,1000.0,1000.0,1000.0
800000,1000.0,1000.0,1000.0
801000,1000.0,1000.0,1000.0
802000,1000.0,1000.0,1000.0
803000,1000.0,1000.0,1000.0
804000,1000.0,1000.0,1000.0
805000,1000.0,1000.0,1000.0
806000,1000.0,1000.0,1000.0
807000,1000.0,1000.0,1000.0
808000,1000.0,1000.0,1000.0
809000,1000.0,1000.0,1000.0
810000,1000.0,1000.0,1000.0
811000,1000.0,1000.0,1000.0
812000,1000.0,1000.0,1000.0
813000,1000.0,1000.0,1000.0
814000,1000.0,1000.0,1000.0
815000,1000.0,1000.0,1000.0
816000,1000.0,1000.0,1000.0
817000,1000.0,1000.0,1000.0
818000,1000.0,1000.0,1000.0
819000,1000.0,1000.0,1000.0
820000,1000.0,1000.0,1000.0
821000,1000.0,1000.0,1000.0
822000,1000.0,1000.0,1000.0
823000,1000.0,1000.0,1000.0
824000,1000.0,1000.0,1000.0
825000,1000.0,1000.0,1000.0
826000,1000.0,1000.0,1000.0
827000,1000.0,1000.0,1000.0
828000,1000.0,1000.0,1000.0
829000,1000.0,1000.0,1000.0
830000,1000.0,1000.0,1000.0
831000,1000.0,1000.0,1000.0
832000,1000.0,1000.0,1000.0
833000,1000.0,1000.0,1000.0
834000,1000.0,1000.0,1000.0
835000,1000.0,1000.0,1000.0
836000,1000.0,1000.0,1000.0
837000,1000.0,1000.0,1000.0
838000,1000.0,1000.0,1000.0
839000,1000.0,1000.0,1000.0
840000,1000.0,1000.0,1000.0
841000,1000.0,1000.0,1000.0
842000,1000.0,1000.0,1000.0
843000,1000.0,1000.0,1000.0
844000,1000.0,1000.0,1000.0
845000,1000.0,1000.0,1000.0
846000,1000.0,1000.0,1000.0
847000,1000.0,1000.0,1000.0
848000,1000.0,1000.0,1000.0
849000,1000.0,1000.0,1000.0
850000,1000.0,1000.0,1000.0
851000,1000.0,1000.0,1000.0
852000,1000.0,1000.0,1000.0
853000,1000.0,1000.0,1000.0
854000,1000.0,1000.0,1000.0
855000,1000.0,1000.0,1000.0
856000,1000.0,1000.0,1000.0
857000,1000.0,1000.0,1000.0
858000,1000.0,1000.0,1000.0
859000,1000.0,1000.0,1000.0
860000,1000.0,1000.0,1000.0
861000,1000.0,1000.0,1000.0
862000,1000.0,1000.0,1000.0
863000,1000.0,1000.0,1000.0
864000,1000.0,1000.0,1000.0
865000,1000.0,1000.0,1000.0
866000,1000.0,1000.0,1000.0
867000,1000.0,1000.0,1000.0
868000,1000.0,1000.0,1000.0
869000,1000.0,1000.0,1000.0
870000,1000.0,1000.0,1000.0
871000,1000.0,1000.0,1000.0
872000,1000.0,1000.0,1000.0
873000,1000.0,1000.0,1000.0
874000,1000.0,1000.0,1000.0
875000,1000.0,1000.0,1000.0
876000,1000.0,1000.0,1000.0
877000,1000.0,1000.0,1000.0
878000,1000.0,1000.0,1000.0
879000,1000.0,1000.0,1000.0
880000,1000.0,1000.0,1000.0
881000,1000.0,1000.0,1000.0
882000,1000.0,1000.0,1000.0
883000,1000.0,1000.0,1000.0
884000,1000.0,1000.0,1000.0
885000,1000.0,1000.0,1000.0
886000,1000.0,1000.0,1000.0
887000,1000.0,1000.0,1000.0
888000,1000.0,1000.0,1000.0
889000,1000.0,1000.0,1000.0
890000,1000.0,1000.0,1000.0
891000,1000.0,1000.0,1000.0
892000,1000.0,1000.0,1000.0
893000,1000.0,1000.0,1000.0
894000,1000.0,1000.0,1000.0
895000,1000.0,1000.0,1000.0
896000,1000.0,1000.0,1000.0
897000,1000.0,1000.0,1000.0
898000,1000.0,1000.0,1000.0
899000,1000.0,1000.0,1000.0
900000,1000.0,1000.0,1000.0
901000,1000.0,1000.0,1000.0
902000,1000.0,1000.0,1000.0
903000,1000.0,1000.0,1000.0
904000,1000.0,1000.0,1000.0
905000,1000.0,1000.0,1000.0
906000,1000.0,1000.0,1000.0
907000,1000.0,1000.0,1000.0
908000,1000.0,1000.0,1000.0
909000,1000.0,1000.0,1000.0
910000,1000.0,1000.0,1000.0
911000,1000.0,1000.0,1000.0
912000,1000.0,1000.0,1000.0
913000,1000.0,1000.0,1000.0
914000,1000.0,1000.0,1000.0
915000,1000.0,1000.0,1000.0
916000,1000.0,1000.0,1000.0
917000,1000.0,1000.0,1000.0
918000,1000.0,1000.0,1000.0
919000,1000.0,1000.0,1000.0
920000,1000.0,1000.0,1000.0
921000,1000.0,1000.0,1000.0
922000,1000.0,1000.0,1000.0
923000,1000.0,1000.0,1000.0
924000,1000.0,1000.0,1000.0
925000,1000.0,1000.0,1000.0
926000,1000.0,1000.0,1000.0
927000,1000.0,1000.0,1000.0
928000,1000.0,1000.0,1000.0
929000,1000.0,1000.0,1000.0
930000,1000.0,1000.0,1000.0
931000,1000.0,1000.0,1000.0
932000,1000.0,1000.0,1000.0
933000,1000.0,1000.0,1000.0
934000,1000.0,1000.0,1000.0
935000,1000.0,1000.0,1000.0
936000,1000.0,1000.0,1000.0
937000,1000.0,1000.0,1000.0
938000,1000.0,1000.0,1000.0
939000,1000.0,1000.0,1000.0
940000,1000.0,1000.0,1000.0
941000,1000.0,1000.0,1000.0
942000,1000.0,1000.0,1000.0
943000,1000.0,1000.0,1000.0
944000,1000.0,1000.0,1000.0
945000,1000.0,1000.0,1000.0
946000,1000.0,1000.0,1000.0
947000,1000.0,1000.0,1000.0
948000,1000.0,1000.0,1000.0
949000,1000.0,1000.0,1000.0
950000,1000.0,1000.0,1000.0
951000,1000.0,1000.0,1000.0
952000,1000.0,1000.0,1000.0
953000,1000.0,1000.0,1000.0
954000,1000.0,1000.0,1000.0
955000,1000.0,1000.0,1000.0
956000,1000.0,1000.0,1000.0
957000,1000.0,1000.0,1000.0
958000,1000.0,1000.0,1000.0
959000,1000.0,1000.0,1000.0
960000,1000.0,1000.0,1000.0
961000,1000.0,1000.0,1000.0
962000,1000.0,1000.0,1000.0
963000,1000.0,1000.0,1000.0
964000,1000.0,1000.0,1000.0
965000,1000.0,1000.0,1000.0
966000,1000.0,1000.0,1000.0
967000,1000.0,1000.0,1000.0
968000,1000.0,1000.0,1000.0
969000,1000.0,1000.0,1000.0
970000,1000.0,1000.0,1000.0
971000,1000.0,1000.0,1000.0
972000,1000.0,1000.0,1000.0
973000,1000.0,1000.0,1000.0
974000,1000.0,1000.0,1000.0
975000,1000.0,1000.0,1000.0
976000,1000.0,1000.0,1000.0
977000,1000.0,1000.0,1000.0
978000,1000.0,1000.0,1000.0
979000,1000.0,1000.0,1000.0
980000,1000.0,1000.0,1000.0
981000,1000.0,1000.0,1000.0
982000,1000.0,1000.0,1000.0
983000,1000.0,1000.0,1000.0
984000,1000.0,1000.0,1000.0
985000,1000.0,1000.0,1000.0
986000,1000.0,1000.0,1000.0
987000,1000.0,1000.0,1000.0
988000,1000.0,1000.0,1000.0
989000,1000.0,1000.0,1000.0
990000,1000.0,1000.0,1000.0
991000,1000.0,1000.0,1000.0
992000,1000.0,1000.0,1000.0
993000,1000.0,1000.0,1000.0
994000,1000.0,1000.0,1000.0
995000,1000.0,1000.0,1000.0
996000,1000.0,1000.0,1000.0
997000,1000.0,1000.0,1000.0
998000,1000.0,1000.0,1000.0
999000,1000.0,1000.0,1000.0
1000000,1000.0,1000.0,1000.0


==> results/final/centralized_buttons_tlcd/2024-05-22_11-13-56.csv <==
steps,prc_25,prc_50,prc_75
1000,1000.0,1000.0,1000.0
2000,1000.0,1000.0,1000.0
3000,929.75,953.1666666666666,976.5833333333334
4000,947.3125,964.875,982.4375
5000,957.85,971.9,985.95
6000,964.875,976.5833333333334,988.2916666666666
7000,969.8928571428571,979.9285714285714,989.9642857142857
8000,973.65625,982.4375,991.21875
9000,976.5833333333334,984.3888888888889,992.1944444444445
10000,978.925,985.95,992.975
11000,978.925,985.95,992.975
12000,978.925,985.95,992.975
13000,1000.0,1000.0,1000.0
14000,1000.0,1000.0,1000.0
15000,1000.0,1000.0,1000.0
16000,1000.0,1000.0,1000.0
17000,1000.0,1000.0,1000.0
18000,1000.0,1000.0,1000.0
19000,1000.0,1000.0,1000.0
20000,1000.0,1000.0,1000.0
21000,1000.0,1000.0,1000.0
22000,1000.0,1000.0,1000.0
23000,1000.0,1000.0,1000.0
24000,1000.0,1000.0,1000.0
25000,1000.0,1000.0,1000.0
26000,1000.0,1000.0,1000.0
27000,1000.0,1000.0,1000.0
28000,1000.0,1000.0,1000.0
29000,1000.0,1000.0,1000.0
30000,1000.0,1000.0,1000.0
31000,1000.0,1000.0,1000.0
32000,1000.0,1000.0,1000.0
33000,1000.0,1000.0,1000.0
34000,1000.0,1000.0,1000.0
35000,1000.0,1000.0,1000.0
36000,1000.0,1000.0,1000.0
37000,1000.0,1000.0,1000.0
38000,1000.0,1000.0,1000.0
39000,1000.0,1000.0,1000.0
40000,1000.0,1000.0,1000.0
41000,966.475,977.65,988.825
42000,966.475,977.65,988.825
43000,966.475,977.65,988.825
44000,966.475,977.65,988.825
45000,966.475,977.65,988.825
46000,966.475,977.65,988.825
47000,966.475,977.65,988.825
48000,966.475,977.65,988.825
49000,966.475,977.65,988.825
50000,966.475,977.65,988.825
51000,1000.0,1000.0,1000.0
52000,1000.0,1000.0,1000.0
53000,1000.0,1000.0,1000.0
54000,1000.0,1000.0,1000.0
55000,1000.0,1000.0,1000.0
56000,1000.0,1000.0,1000.0
57000,1000.0,1000.0,1000.0
58000,1000.0,1000.0,1000.0
59000,1000.0,1000.0,1000.0
60000,1000.0,1000.0,1000.0
61000,1000.0,1000.0,1000.0
62000,1000.0,1000.0,1000.0
63000,1000.0,1000.0,1000.0
64000,1000.0,1000.0,1000.0
65000,1000.0,1000.0,1000.0
66000,1000.0,1000.0,1000.0
67000,1000.0,1000.0,1000.0
68000,1000.0,1000.0,1000.0
69000,1000.0,1000.0,1000.0
70000,1000.0,1000.0,1000.0
71000,1000.0,1000.0,1000.0
72000,1000.0,1000.0,1000.0
73000,1000.0,1000.0,1000.0
74000,1000.0,1000.0,1000.0
75000,1000.0,1000.0,1000.0
76000,1000.0,1000.0,1000.0
77000,1000.0,1000.0,1000.0
78000,1000.0,1000.0,1000.0
79000,1000.0,1000.0,1000.0
80000,1000.0,1000.0,1000.0
81000,1000.0,1000.0,1000.0
82000,1000.0,1000.0,1000.0
83000,1000.0,1000.0,1000.0
84000,1000.0,1000.0,1000.0
85000,1000.0,1000.0,1000.0
86000,1000.0,1000.0,1000.0
87000,1000.0,1000.0,1000.0
88000,1000.0,1000.0,1000.0
89000,1000.0,1000.0,1000.0
90000,1000.0,1000.0,1000.0
91000,1000.0,1000.0,1000.0
92000,1000.0,1000.0,1000.0
93000,1000.0,1000.0,1000.0
94000,1000.0,1000.0,1000.0
95000,1000.0,1000.0,1000.0
96000,1000.0,1000.0,1000.0
97000,1000.0,1000.0,1000.0
98000,1000.0,1000.0,1000.0
99000,1000.0,1000.0,1000.0
100000,1000.0,1000.0,1000.0
101000,1000.0,1000.0,1000.0
102000,1000.0,1000.0,1000.0
103000,1000.0,1000.0,1000.0
104000,1000.0,1000.0,1000.0
105000,1000.0,1000.0,1000.0
106000,1000.0,1000.0,1000.0
107000,1000.0,1000.0,1000.0
108000,1000.0,1000.0,1000.0
109000,1000.0,1000.0,1000.0
110000,1000.0,1000.0,1000.0
111000,1000.0,1000.0,1000.0
112000,1000.0,1000.0,1000.0
113000,1000.0,1000.0,1000.0
114000,1000.0,1000.0,1000.0
115000,1000.0,1000.0,1000.0
116000,1000.0,1000.0,1000.0
117000,1000.0,1000.0,1000.0
118000,1000.0,1000.0,1000.0
119000,1000.0,1000.0,1000.0
120000,1000.0,1000.0,1000.0
121000,1000.0,1000.0,1000.0
122000,1000.0,1000.0,1000.0
123000,1000.0,1000.0,1000.0
124000,1000.0,1000.0,1000.0
125000,1000.0,1000.0,1000.0
126000,1000.0,1000.0,1000.0
127000,1000.0,1000.0,1000.0
128000,1000.0,1000.0,1000.0
129000,1000.0,1000.0,1000.0
130000,1000.0,1000.0,1000.0
131000,1000.0,1000.0,1000.0
132000,1000.0,1000.0,1000.0
133000,1000.0,1000.0,1000.0
134000,1000.0,1000.0,1000.0
135000,1000.0,1000.0,1000.0
136000,1000.0,1000.0,1000.0
137000,1000.0,1000.0,1000.0
138000,1000.0,1000.0,1000.0
139000,1000.0,1000.0,1000.0
140000,1000.0,1000.0,1000.0
141000,1000.0,1000.0,1000.0
142000,1000.0,1000.0,1000.0
143000,1000.0,1000.0,1000.0
144000,1000.0,1000.0,1000.0
145000,1000.0,1000.0,1000.0
146000,1000.0,1000.0,1000.0
147000,1000.0,1000.0,1000.0
148000,1000.0,1000.0,1000.0
149000,1000.0,1000.0,1000.0
150000,1000.0,1000.0,1000.0
151000,1000.0,1000.0,1000.0
152000,1000.0,1000.0,1000.0
153000,1000.0,1000.0,1000.0
154000,1000.0,1000.0,1000.0
155000,1000.0,1000.0,1000.0
156000,1000.0,1000.0,1000.0
157000,1000.0,1000.0,1000.0
158000,1000.0,1000.0,1000.0
159000,1000.0,1000.0,1000.0
160000,1000.0,1000.0,1000.0
161000,1000.0,1000.0,1000.0
162000,1000.0,1000.0,1000.0
163000,1000.0,1000.0,1000.0
164000,1000.0,1000.0,1000.0
165000,1000.0,1000.0,1000.0
166000,1000.0,1000.0,1000.0
167000,1000.0,1000.0,1000.0
168000,1000.0,1000.0,1000.0
169000,1000.0,1000.0,1000.0
170000,1000.0,1000.0,1000.0
171000,1000.0,1000.0,1000.0
172000,1000.0,1000.0,1000.0
173000,1000.0,1000.0,1000.0
174000,1000.0,1000.0,1000.0
175000,1000.0,1000.0,1000.0
176000,1000.0,1000.0,1000.0
177000,1000.0,1000.0,1000.0
178000,1000.0,1000.0,1000.0
179000,1000.0,1000.0,1000.0
180000,1000.0,1000.0,1000.0
181000,994.3,996.2,998.1
182000,994.3,996.2,998.1
183000,994.3,996.2,998.1
184000,994.3,996.2,998.1
185000,994.3,996.2,998.1
186000,994.3,996.2,998.1
187000,994.3,996.2,998.1
188000,994.3,996.2,998.1
189000,994.3,996.2,998.1
190000,994.3,996.2,998.1
191000,1000.0,1000.0,1000.0
192000,1000.0,1000.0,1000.0
193000,1000.0,1000.0,1000.0
194000,1000.0,1000.0,1000.0
195000,1000.0,1000.0,1000.0
196000,1000.0,1000.0,1000.0
197000,1000.0,1000.0,1000.0
198000,1000.0,1000.0,1000.0
199000,1000.0,1000.0,1000.0
200000,1000.0,1000.0,1000.0
201000,1000.0,1000.0,1000.0
202000,1000.0,1000.0,1000.0
203000,1000.0,1000.0,1000.0
204000,1000.0,1000.0,1000.0
205000,1000.0,1000.0,1000.0
206000,1000.0,1000.0,1000.0
207000,1000.0,1000.0,1000.0
208000,1000.0,1000.0,1000.0
209000,1000.0,1000.0,1000.0
210000,1000.0,1000.0,1000.0
211000,1000.0,1000.0,1000.0
212000,1000.0,1000.0,1000.0
213000,1000.0,1000.0,1000.0
214000,1000.0,1000.0,1000.0
215000,1000.0,1000.0,1000.0
216000,1000.0,1000.0,1000.0
217000,1000.0,1000.0,1000.0
218000,1000.0,1000.0,1000.0
219000,1000.0,1000.0,1000.0
220000,1000.0,1000.0,1000.0
221000,1000.0,1000.0,1000.0
222000,1000.0,1000.0,1000.0
223000,1000.0,1000.0,1000.0
224000,1000.0,1000.0,1000.0
225000,1000.0,1000.0,1000.0
226000,1000.0,1000.0,1000.0
227000,1000.0,1000.0,1000.0
228000,1000.0,1000.0,1000.0
229000,1000.0,1000.0,1000.0
230000,1000.0,1000.0,1000.0
231000,1000.0,1000.0,1000.0
232000,1000.0,1000.0,1000.0
233000,1000.0,1000.0,1000.0
234000,1000.0,1000.0,1000.0
235000,1000.0,1000.0,1000.0
236000,1000.0,1000.0,1000.0
237000,1000.0,1000.0,1000.0
238000,974.125,982.75,991.375
239000,974.125,982.75,991.375
240000,974.125,982.75,991.375
241000,974.125,982.75,991.375
242000,974.125,982.75,991.375
243000,974.125,982.75,991.375
244000,974.125,982.75,991.375
245000,974.125,982.75,991.375
246000,974.125,982.75,991.375
247000,974.125,982.75,991.375
248000,1000.0,1000.0,1000.0
249000,1000.0,1000.0,1000.0
250000,1000.0,1000.0,1000.0
251000,1000.0,1000.0,1000.0
252000,1000.0,1000.0,1000.0
253000,1000.0,1000.0,1000.0
254000,1000.0,1000.0,1000.0
255000,1000.0,1000.0,1000.0
256000,1000.0,1000.0,1000.0
257000,1000.0,1000.0,1000.0
258000,1000.0,1000.0,1000.0
259000,1000.0,1000.0,1000.0
260000,1000.0,1000.0,1000.0
261000,1000.0,1000.0,1000.0
262000,1000.0,1000.0,1000.0
263000,1000.0,1000.0,1000.0
264000,1000.0,1000.0,1000.0
265000,1000.0,1000.0,1000.0
266000,1000.0,1000.0,1000.0
267000,1000.0,1000.0,1000.0
268000,1000.0,1000.0,1000.0
269000,1000.0,1000.0,1000.0
270000,1000.0,1000.0,1000.0
271000,1000.0,1000.0,1000.0
272000,1000.0,1000.0,1000.0
273000,1000.0,1000.0,1000.0
274000,1000.0,1000.0,1000.0
275000,1000.0,1000.0,1000.0
276000,1000.0,1000.0,1000.0
277000,1000.0,1000.0,1000.0
278000,1000.0,1000.0,1000.0
279000,1000.0,1000.0,1000.0
280000,1000.0,1000.0,1000.0
281000,1000.0,1000.0,1000.0
282000,1000.0,1000.0,1000.0
283000,1000.0,1000.0,1000.0
284000,1000.0,1000.0,1000.0
285000,1000.0,1000.0,1000.0
286000,1000.0,1000.0,1000.0
287000,1000.0,1000.0,1000.0
288000,1000.0,1000.0,1000.0
289000,1000.0,1000.0,1000.0
290000,1000.0,1000.0,1000.0
291000,1000.0,1000.0,1000.0
292000,1000.0,1000.0,1000.0
293000,1000.0,1000.0,1000.0
294000,1000.0,1000.0,1000.0
295000,1000.0,1000.0,1000.0
296000,1000.0,1000.0,1000.0
297000,1000.0,1000.0,1000.0
298000,1000.0,1000.0,1000.0
299000,1000.0,1000.0,1000.0
300000,1000.0,1000.0,1000.0
301000,1000.0,1000.0,1000.0
302000,1000.0,1000.0,1000.0
303000,1000.0,1000.0,1000.0
304000,1000.0,1000.0,1000.0
305000,1000.0,1000.0,1000.0
306000,1000.0,1000.0,1000.0
307000,1000.0,1000.0,1000.0
308000,1000.0,1000.0,1000.0
309000,1000.0,1000.0,1000.0
310000,1000.0,1000.0,1000.0
311000,1000.0,1000.0,1000.0
312000,1000.0,1000.0,1000.0
313000,1000.0,1000.0,1000.0
314000,1000.0,1000.0,1000.0
315000,1000.0,1000.0,1000.0
316000,1000.0,1000.0,1000.0
317000,1000.0,1000.0,1000.0
318000,1000.0,1000.0,1000.0
319000,1000.0,1000.0,1000.0
320000,1000.0,1000.0,1000.0
321000,1000.0,1000.0,1000.0
322000,1000.0,1000.0,1000.0
323000,1000.0,1000.0,1000.0
324000,1000.0,1000.0,1000.0
325000,1000.0,1000.0,1000.0
326000,1000.0,1000.0,1000.0
327000,1000.0,1000.0,1000.0
328000,1000.0,1000.0,1000.0
329000,1000.0,1000.0,1000.0
330000,1000.0,1000.0,1000.0
331000,1000.0,1000.0,1000.0
332000,1000.0,1000.0,1000.0
333000,1000.0,1000.0,1000.0
334000,1000.0,1000.0,1000.0
335000,1000.0,1000.0,1000.0
336000,1000.0,1000.0,1000.0
337000,1000.0,1000.0,1000.0
338000,1000.0,1000.0,1000.0
339000,1000.0,1000.0,1000.0
340000,1000.0,1000.0,1000.0
341000,1000.0,1000.0,1000.0
342000,1000.0,1000.0,1000.0
343000,1000.0,1000.0,1000.0
344000,1000.0,1000.0,1000.0
345000,1000.0,1000.0,1000.0
346000,1000.0,1000.0,1000.0
347000,1000.0,1000.0,1000.0
348000,1000.0,1000.0,1000.0
349000,1000.0,1000.0,1000.0
350000,1000.0,1000.0,1000.0
351000,1000.0,1000.0,1000.0
352000,1000.0,1000.0,1000.0
353000,1000.0,1000.0,1000.0
354000,1000.0,1000.0,1000.0
355000,1000.0,1000.0,1000.0
356000,1000.0,1000.0,1000.0
357000,1000.0,1000.0,1000.0
358000,1000.0,1000.0,1000.0
359000,1000.0,1000.0,1000.0
360000,1000.0,1000.0,1000.0
361000,1000.0,1000.0,1000.0
362000,1000.0,1000.0,1000.0
363000,1000.0,1000.0,1000.0
364000,1000.0,1000.0,1000.0
365000,1000.0,1000.0,1000.0
366000,1000.0,1000.0,1000.0
367000,1000.0,1000.0,1000.0
368000,1000.0,1000.0,1000.0
369000,1000.0,1000.0,1000.0
370000,1000.0,1000.0,1000.0
371000,1000.0,1000.0,1000.0
372000,1000.0,1000.0,1000.0
373000,1000.0,1000.0,1000.0
374000,1000.0,1000.0,1000.0
375000,1000.0,1000.0,1000.0
376000,1000.0,1000.0,1000.0
377000,1000.0,1000.0,1000.0
378000,1000.0,1000.0,1000.0
379000,1000.0,1000.0,1000.0
380000,1000.0,1000.0,1000.0
381000,1000.0,1000.0,1000.0
382000,1000.0,1000.0,1000.0
383000,1000.0,1000.0,1000.0
384000,1000.0,1000.0,1000.0
385000,1000.0,1000.0,1000.0
386000,1000.0,1000.0,1000.0
387000,1000.0,1000.0,1000.0
388000,1000.0,1000.0,1000.0
389000,1000.0,1000.0,1000.0
390000,1000.0,1000.0,1000.0
391000,1000.0,1000.0,1000.0
392000,1000.0,1000.0,1000.0
393000,1000.0,1000.0,1000.0
394000,1000.0,1000.0,1000.0
395000,1000.0,1000.0,1000.0
396000,1000.0,1000.0,1000.0
397000,1000.0,1000.0,1000.0
398000,1000.0,1000.0,1000.0
399000,995.8,997.2,998.6
400000,995.8,997.2,998.6
401000,995.8,997.2,998.6
402000,995.8,997.2,998.6
403000,995.8,997.2,998.6
404000,995.8,997.2,998.6
405000,995.8,997.2,998.6
406000,995.8,997.2,998.6
407000,995.8,997.2,998.6
408000,995.8,997.2,998.6
409000,1000.0,1000.0,1000.0
410000,1000.0,1000.0,1000.0
411000,1000.0,1000.0,1000.0
412000,1000.0,1000.0,1000.0
413000,1000.0,1000.0,1000.0
414000,1000.0,1000.0,1000.0
415000,1000.0,1000.0,1000.0
416000,1000.0,1000.0,1000.0
417000,1000.0,1000.0,1000.0
418000,1000.0,1000.0,1000.0
419000,1000.0,1000.0,1000.0
420000,1000.0,1000.0,1000.0
421000,1000.0,1000.0,1000.0
422000,1000.0,1000.0,1000.0
423000,1000.0,1000.0,1000.0
424000,1000.0,1000.0,1000.0
425000,1000.0,1000.0,1000.0
426000,1000.0,1000.0,1000.0
427000,1000.0,1000.0,1000.0
428000,1000.0,1000.0,1000.0
429000,1000.0,1000.0,1000.0
430000,1000.0,1000.0,1000.0
431000,1000.0,1000.0,1000.0
432000,1000.0,1000.0,1000.0
433000,1000.0,1000.0,1000.0
434000,1000.0,1000.0,1000.0
435000,1000.0,1000.0,1000.0
436000,1000.0,1000.0,1000.0
437000,1000.0,1000.0,1000.0
438000,1000.0,1000.0,1000.0
439000,1000.0,1000.0,1000.0
440000,1000.0,1000.0,1000.0
441000,1000.0,1000.0,1000.0
442000,1000.0,1000.0,1000.0
443000,1000.0,1000.0,1000.0
444000,1000.0,1000.0,1000.0
445000,1000.0,1000.0,1000.0
446000,1000.0,1000.0,1000.0
447000,1000.0,1000.0,1000.0
448000,1000.0,1000.0,1000.0
449000,1000.0,1000.0,1000.0
450000,1000.0,1000.0,1000.0
451000,1000.0,1000.0,1000.0
452000,1000.0,1000.0,1000.0
453000,1000.0,1000.0,1000.0
454000,1000.0,1000.0,1000.0
455000,1000.0,1000.0,1000.0
456000,1000.0,1000.0,1000.0
457000,1000.0,1000.0,1000.0
458000,1000.0,1000.0,1000.0
459000,1000.0,1000.0,1000.0
460000,1000.0,1000.0,1000.0
461000,1000.0,1000.0,1000.0
462000,1000.0,1000.0,1000.0
463000,1000.0,1000.0,1000.0
464000,1000.0,1000.0,1000.0
465000,1000.0,1000.0,1000.0
466000,1000.0,1000.0,1000.0
467000,1000.0,1000.0,1000.0
468000,1000.0,1000.0,1000.0
469000,1000.0,1000.0,1000.0
470000,1000.0,1000.0,1000.0
471000,1000.0,1000.0,1000.0
472000,1000.0,1000.0,1000.0
473000,1000.0,1000.0,1000.0
474000,1000.0,1000.0,1000.0
475000,1000.0,1000.0,1000.0
476000,1000.0,1000.0,1000.0
477000,1000.0,1000.0,1000.0
478000,1000.0,1000.0,1000.0
479000,1000.0,1000.0,1000.0
480000,1000.0,1000.0,1000.0
481000,1000.0,1000.0,1000.0
482000,1000.0,1000.0,1000.0
483000,1000.0,1000.0,1000.0
484000,1000.0,1000.0,1000.0
485000,1000.0,1000.0,1000.0
486000,1000.0,1000.0,1000.0
487000,1000.0,1000.0,1000.0
488000,1000.0,1000.0,1000.0
489000,1000.0,1000.0,1000.0
490000,1000.0,1000.0,1000.0
491000,1000.0,1000.0,1000.0
492000,1000.0,1000.0,1000.0
493000,1000.0,1000.0,1000.0
494000,1000.0,1000.0,1000.0
495000,1000.0,1000.0,1000.0
496000,1000.0,1000.0,1000.0
497000,1000.0,1000.0,1000.0
498000,1000.0,1000.0,1000.0
499000,1000.0,1000.0,1000.0
500000,1000.0,1000.0,1000.0
501000,1000.0,1000.0,1000.0
502000,1000.0,1000.0,1000.0
503000,1000.0,1000.0,1000.0
504000,1000.0,1000.0,1000.0
505000,1000.0,1000.0,1000.0
506000,1000.0,1000.0,1000.0
507000,1000.0,1000.0,1000.0
508000,1000.0,1000.0,1000.0
509000,1000.0,1000.0,1000.0
510000,1000.0,1000.0,1000.0
511000,1000.0,1000.0,1000.0
512000,1000.0,1000.0,1000.0
513000,1000.0,1000.0,1000.0
514000,1000.0,1000.0,1000.0
515000,1000.0,1000.0,1000.0
516000,1000.0,1000.0,1000.0
517000,1000.0,1000.0,1000.0
518000,1000.0,1000.0,1000.0
519000,1000.0,1000.0,1000.0
520000,1000.0,1000.0,1000.0
521000,1000.0,1000.0,1000.0
522000,1000.0,1000.0,1000.0
523000,1000.0,1000.0,1000.0
524000,1000.0,1000.0,1000.0
525000,1000.0,1000.0,1000.0
526000,1000.0,1000.0,1000.0
527000,1000.0,1000.0,1000.0
528000,1000.0,1000.0,1000.0
529000,1000.0,1000.0,1000.0
530000,1000.0,1000.0,1000.0
531000,1000.0,1000.0,1000.0
532000,1000.0,1000.0,1000.0
533000,1000.0,1000.0,1000.0
534000,1000.0,1000.0,1000.0
535000,1000.0,1000.0,1000.0
536000,1000.0,1000.0,1000.0
537000,1000.0,1000.0,1000.0
538000,1000.0,1000.0,1000.0
539000,1000.0,1000.0,1000.0
540000,1000.0,1000.0,1000.0
541000,1000.0,1000.0,1000.0
542000,1000.0,1000.0,1000.0
543000,1000.0,1000.0,1000.0
544000,1000.0,1000.0,1000.0
545000,1000.0,1000.0,1000.0
546000,1000.0,1000.0,1000.0
547000,1000.0,1000.0,1000.0
548000,1000.0,1000.0,1000.0
549000,1000.0,1000.0,1000.0
550000,1000.0,1000.0,1000.0
551000,1000.0,1000.0,1000.0
552000,1000.0,1000.0,1000.0
553000,1000.0,1000.0,1000.0
554000,1000.0,1000.0,1000.0
555000,1000.0,1000.0,1000.0
556000,1000.0,1000.0,1000.0
557000,1000.0,1000.0,1000.0
558000,1000.0,1000.0,1000.0
559000,1000.0,1000.0,1000.0
560000,1000.0,1000.0,1000.0
561000,1000.0,1000.0,1000.0
562000,1000.0,1000.0,1000.0
563000,1000.0,1000.0,1000.0
564000,1000.0,1000.0,1000.0
565000,1000.0,1000.0,1000.0
566000,1000.0,1000.0,1000.0
567000,1000.0,1000.0,1000.0
568000,1000.0,1000.0,1000.0
569000,1000.0,1000.0,1000.0
570000,1000.0,1000.0,1000.0
571000,1000.0,1000.0,1000.0
572000,1000.0,1000.0,1000.0
573000,1000.0,1000.0,1000.0
574000,1000.0,1000.0,1000.0
575000,1000.0,1000.0,1000.0
576000,1000.0,1000.0,1000.0
577000,1000.0,1000.0,1000.0
578000,1000.0,1000.0,1000.0
579000,1000.0,1000.0,1000.0
580000,1000.0,1000.0,1000.0
581000,1000.0,1000.0,1000.0
582000,1000.0,1000.0,1000.0
583000,1000.0,1000.0,1000.0
584000,1000.0,1000.0,1000.0
585000,1000.0,1000.0,1000.0
586000,1000.0,1000.0,1000.0
587000,1000.0,1000.0,1000.0
588000,1000.0,1000.0,1000.0
589000,1000.0,1000.0,1000.0
590000,1000.0,1000.0,1000.0
591000,1000.0,1000.0,1000.0
592000,1000.0,1000.0,1000.0
593000,1000.0,1000.0,1000.0
594000,1000.0,1000.0,1000.0
595000,1000.0,1000.0,1000.0
596000,1000.0,1000.0,1000.0
597000,1000.0,1000.0,1000.0
598000,1000.0,1000.0,1000.0
599000,1000.0,1000.0,1000.0
600000,1000.0,1000.0,1000.0
601000,1000.0,1000.0,1000.0
602000,1000.0,1000.0,1000.0
603000,1000.0,1000.0,1000.0
604000,1000.0,1000.0,1000.0
605000,1000.0,1000.0,1000.0
606000,1000.0,1000.0,1000.0
607000,1000.0,1000.0,1000.0
608000,1000.0,1000.0,1000.0
609000,1000.0,1000.0,1000.0
610000,1000.0,1000.0,1000.0
611000,1000.0,1000.0,1000.0
612000,1000.0,1000.0,1000.0
613000,1000.0,1000.0,1000.0
614000,1000.0,1000.0,1000.0
615000,1000.0,1000.0,1000.0
616000,1000.0,1000.0,1000.0
617000,1000.0,1000.0,1000.0
618000,1000.0,1000.0,1000.0
619000,1000.0,1000.0,1000.0
620000,1000.0,1000.0,1000.0
621000,1000.0,1000.0,1000.0
622000,1000.0,1000.0,1000.0
623000,1000.0,1000.0,1000.0
624000,1000.0,1000.0,1000.0
625000,1000.0,1000.0,1000.0
626000,1000.0,1000.0,1000.0
627000,1000.0,1000.0,1000.0
628000,1000.0,1000.0,1000.0
629000,1000.0,1000.0,1000.0
630000,1000.0,1000.0,1000.0
631000,1000.0,1000.0,1000.0
632000,1000.0,1000.0,1000.0
633000,1000.0,1000.0,1000.0
634000,1000.0,1000.0,1000.0
635000,1000.0,1000.0,1000.0
636000,1000.0,1000.0,1000.0
637000,1000.0,1000.0,1000.0
638000,1000.0,1000.0,1000.0
639000,1000.0,1000.0,1000.0
640000,1000.0,1000.0,1000.0
641000,1000.0,1000.0,1000.0
642000,1000.0,1000.0,1000.0
643000,1000.0,1000.0,1000.0
644000,1000.0,1000.0,1000.0
645000,1000.0,1000.0,1000.0
646000,1000.0,1000.0,1000.0
647000,1000.0,1000.0,1000.0
648000,1000.0,1000.0,1000.0
649000,1000.0,1000.0,1000.0
650000,1000.0,1000.0,1000.0
651000,1000.0,1000.0,1000.0
652000,1000.0,1000.0,1000.0
653000,1000.0,1000.0,1000.0
654000,1000.0,1000.0,1000.0
655000,1000.0,1000.0,1000.0
656000,1000.0,1000.0,1000.0
657000,1000.0,1000.0,1000.0
658000,1000.0,1000.0,1000.0
659000,1000.0,1000.0,1000.0
660000,1000.0,1000.0,1000.0
661000,1000.0,1000.0,1000.0
662000,1000.0,1000.0,1000.0
663000,1000.0,1000.0,1000.0
664000,1000.0,1000.0,1000.0
665000,1000.0,1000.0,1000.0
666000,1000.0,1000.0,1000.0
667000,1000.0,1000.0,1000.0
668000,1000.0,1000.0,1000.0
669000,1000.0,1000.0,1000.0
670000,1000.0,1000.0,1000.0
671000,1000.0,1000.0,1000.0
672000,1000.0,1000.0,1000.0
673000,1000.0,1000.0,1000.0
674000,1000.0,1000.0,1000.0
675000,1000.0,1000.0,1000.0
676000,1000.0,1000.0,1000.0
677000,1000.0,1000.0,1000.0
678000,1000.0,1000.0,1000.0
679000,1000.0,1000.0,1000.0
680000,1000.0,1000.0,1000.0
681000,1000.0,1000.0,1000.0
682000,1000.0,1000.0,1000.0
683000,1000.0,1000.0,1000.0
684000,964.525,976.35,988.175
685000,964.525,976.35,988.175
686000,964.525,976.35,988.175
687000,964.525,976.35,988.175
688000,964.525,976.35,988.175
689000,964.525,976.35,988.175
690000,964.525,976.35,988.175
691000,964.525,976.35,988.175
692000,964.525,976.35,988.175
693000,964.525,976.35,988.175
694000,1000.0,1000.0,1000.0
695000,1000.0,1000.0,1000.0
696000,1000.0,1000.0,1000.0
697000,1000.0,1000.0,1000.0
698000,1000.0,1000.0,1000.0
699000,1000.0,1000.0,1000.0
700000,1000.0,1000.0,1000.0
701000,1000.0,1000.0,1000.0
702000,1000.0,1000.0,1000.0
703000,1000.0,1000.0,1000.0
704000,1000.0,1000.0,1000.0
705000,1000.0,1000.0,1000.0
706000,1000.0,1000.0,1000.0
707000,1000.0,1000.0,1000.0
708000,1000.0,1000.0,1000.0
709000,1000.0,1000.0,1000.0
710000,1000.0,1000.0,1000.0
711000,1000.0,1000.0,1000.0
712000,1000.0,1000.0,1000.0
713000,1000.0,1000.0,1000.0
714000,1000.0,1000.0,1000.0
715000,1000.0,1000.0,1000.0
716000,1000.0,1000.0,1000.0
717000,1000.0,1000.0,1000.0
718000,1000.0,1000.0,1000.0
719000,1000.0,1000.0,1000.0
720000,1000.0,1000.0,1000.0
721000,1000.0,1000.0,1000.0
722000,1000.0,1000.0,1000.0
723000,1000.0,1000.0,1000.0
724000,1000.0,1000.0,1000.0
725000,1000.0,1000.0,1000.0
726000,1000.0,1000.0,1000.0
727000,1000.0,1000.0,1000.0
728000,1000.0,1000.0,1000.0
729000,1000.0,1000.0,1000.0
730000,1000.0,1000.0,1000.0
731000,1000.0,1000.0,1000.0
732000,1000.0,1000.0,1000.0
733000,1000.0,1000.0,1000.0
734000,1000.0,1000.0,1000.0
735000,1000.0,1000.0,1000.0
736000,1000.0,1000.0,1000.0
737000,1000.0,1000.0,1000.0
738000,1000.0,1000.0,1000.0
739000,1000.0,1000.0,1000.0
740000,1000.0,1000.0,1000.0
741000,1000.0,1000.0,1000.0
742000,1000.0,1000.0,1000.0
743000,1000.0,1000.0,1000.0
744000,1000.0,1000.0,1000.0
745000,1000.0,1000.0,1000.0
746000,1000.0,1000.0,1000.0
747000,1000.0,1000.0,1000.0
748000,1000.0,1000.0,1000.0
749000,1000.0,1000.0,1000.0
750000,1000.0,1000.0,1000.0
751000,1000.0,1000.0,1000.0
752000,1000.0,1000.0,1000.0
753000,1000.0,1000.0,1000.0
754000,1000.0,1000.0,1000.0
755000,1000.0,1000.0,1000.0
756000,1000.0,1000.0,1000.0
757000,1000.0,1000.0,1000.0
758000,1000.0,1000.0,1000.0
759000,1000.0,1000.0,1000.0
760000,1000.0,1000.0,1000.0
761000,1000.0,1000.0,1000.0
762000,1000.0,1000.0,1000.0
763000,1000.0,1000.0,1000.0
764000,1000.0,1000.0,1000.0
765000,1000.0,1000.0,1000.0
766000,1000.0,1000.0,1000.0
767000,1000.0,1000.0,1000.0
768000,1000.0,1000.0,1000.0
769000,1000.0,1000.0,1000.0
770000,1000.0,1000.0,1000.0
771000,1000.0,1000.0,1000.0
772000,1000.0,1000.0,1000.0
773000,1000.0,1000.0,1000.0
774000,1000.0,1000.0,1000.0
775000,1000.0,1000.0,1000.0
776000,1000.0,1000.0,1000.0
777000,1000.0,1000.0,1000.0
778000,1000.0,1000.0,1000.0
779000,1000.0,1000.0,1000.0
780000,1000.0,1000.0,1000.0
781000,1000.0,1000.0,1000.0
782000,1000.0,1000.0,1000.0
783000,1000.0,1000.0,1000.0
784000,1000.0,1000.0,1000.0
785000,1000.0,1000.0,1000.0
786000,1000.0,1000.0,1000.0
787000,1000.0,1000.0,1000.0
788000,1000.0,1000.0,1000.0
789000,1000.0,1000.0,1000.0
790000,1000.0,1000.0,1000.0
791000,1000.0,1000.0,1000.0
792000,1000.0,1000.0,1000.0
793000,1000.0,1000.0,1000.0
794000,1000.0,1000.0,1000.0
795000,1000.0,1000.0,1000.0
796000,1000.0,1000.0,1000.0
797000,1000.0,1000.0,1000.0
798000,1000.0,1000.0,1000.0
799000,1000.0,1000.0,1000.0
800000,1000.0,1000.0,1000.0
801000,1000.0,1000.0,1000.0
802000,1000.0,1000.0,1000.0
803000,1000.0,1000.0,1000.0
804000,1000.0,1000.0,1000.0
805000,1000.0,1000.0,1000.0
806000,1000.0,1000.0,1000.0
807000,1000.0,1000.0,1000.0
808000,1000.0,1000.0,1000.0
809000,1000.0,1000.0,1000.0
810000,1000.0,1000.0,1000.0
811000,1000.0,1000.0,1000.0
812000,1000.0,1000.0,1000.0
813000,1000.0,1000.0,1000.0
814000,1000.0,1000.0,1000.0
815000,1000.0,1000.0,1000.0
816000,1000.0,1000.0,1000.0
817000,1000.0,1000.0,1000.0
818000,1000.0,1000.0,1000.0
819000,1000.0,1000.0,1000.0
820000,1000.0,1000.0,1000.0
821000,1000.0,1000.0,1000.0
822000,1000.0,1000.0,1000.0
823000,1000.0,1000.0,1000.0
824000,1000.0,1000.0,1000.0
825000,1000.0,1000.0,1000.0
826000,1000.0,1000.0,1000.0
827000,1000.0,1000.0,1000.0
828000,1000.0,1000.0,1000.0
829000,1000.0,1000.0,1000.0
830000,1000.0,1000.0,1000.0
831000,1000.0,1000.0,1000.0
832000,1000.0,1000.0,1000.0
833000,1000.0,1000.0,1000.0
834000,1000.0,1000.0,1000.0
835000,1000.0,1000.0,1000.0
836000,1000.0,1000.0,1000.0
837000,1000.0,1000.0,1000.0
838000,1000.0,1000.0,1000.0
839000,1000.0,1000.0,1000.0
840000,1000.0,1000.0,1000.0
841000,1000.0,1000.0,1000.0
842000,1000.0,1000.0,1000.0
843000,1000.0,1000.0,1000.0
844000,1000.0,1000.0,1000.0
845000,1000.0,1000.0,1000.0
846000,1000.0,1000.0,1000.0
847000,1000.0,1000.0,1000.0
848000,1000.0,1000.0,1000.0
849000,1000.0,1000.0,1000.0
850000,1000.0,1000.0,1000.0
851000,1000.0,1000.0,1000.0
852000,1000.0,1000.0,1000.0
853000,1000.0,1000.0,1000.0
854000,1000.0,1000.0,1000.0
855000,1000.0,1000.0,1000.0
856000,1000.0,1000.0,1000.0
857000,1000.0,1000.0,1000.0
858000,1000.0,1000.0,1000.0
859000,1000.0,1000.0,1000.0
860000,1000.0,1000.0,1000.0
861000,1000.0,1000.0,1000.0
862000,1000.0,1000.0,1000.0
863000,1000.0,1000.0,1000.0
864000,1000.0,1000.0,1000.0
865000,1000.0,1000.0,1000.0
866000,1000.0,1000.0,1000.0
867000,1000.0,1000.0,1000.0
868000,1000.0,1000.0,1000.0
869000,1000.0,1000.0,1000.0
870000,1000.0,1000.0,1000.0
871000,1000.0,1000.0,1000.0
872000,1000.0,1000.0,1000.0
873000,1000.0,1000.0,1000.0
874000,1000.0,1000.0,1000.0
875000,1000.0,1000.0,1000.0
876000,1000.0,1000.0,1000.0
877000,1000.0,1000.0,1000.0
878000,1000.0,1000.0,1000.0
879000,1000.0,1000.0,1000.0
880000,1000.0,1000.0,1000.0
881000,1000.0,1000.0,1000.0
882000,1000.0,1000.0,1000.0
883000,1000.0,1000.0,1000.0
884000,1000.0,1000.0,1000.0
885000,1000.0,1000.0,1000.0
886000,1000.0,1000.0,1000.0
887000,1000.0,1000.0,1000.0
888000,1000.0,1000.0,1000.0
889000,1000.0,1000.0,1000.0
890000,1000.0,1000.0,1000.0
891000,1000.0,1000.0,1000.0
892000,1000.0,1000.0,1000.0
893000,1000.0,1000.0,1000.0
894000,1000.0,1000.0,1000.0
895000,1000.0,1000.0,1000.0
896000,1000.0,1000.0,1000.0
897000,1000.0,1000.0,1000.0
898000,1000.0,1000.0,1000.0
899000,1000.0,1000.0,1000.0
900000,1000.0,1000.0,1000.0
901000,1000.0,1000.0,1000.0
902000,1000.0,1000.0,1000.0
903000,1000.0,1000.0,1000.0
904000,1000.0,1000.0,1000.0
905000,1000.0,1000.0,1000.0
906000,1000.0,1000.0,1000.0
907000,1000.0,1000.0,1000.0
908000,1000.0,1000.0,1000.0
909000,1000.0,1000.0,1000.0
910000,1000.0,1000.0,1000.0
911000,1000.0,1000.0,1000.0
912000,1000.0,1000.0,1000.0
913000,1000.0,1000.0,1000.0
914000,1000.0,1000.0,1000.0
915000,1000.0,1000.0,1000.0
916000,1000.0,1000.0,1000.0
917000,1000.0,1000.0,1000.0
918000,1000.0,1000.0,1000.0
919000,1000.0,1000.0,1000.0
920000,1000.0,1000.0,1000.0
921000,1000.0,1000.0,1000.0
922000,1000.0,1000.0,1000.0
923000,1000.0,1000.0,1000.0
924000,1000.0,1000.0,1000.0
925000,1000.0,1000.0,1000.0
926000,1000.0,1000.0,1000.0
927000,1000.0,1000.0,1000.0
928000,1000.0,1000.0,1000.0
929000,1000.0,1000.0,1000.0
930000,1000.0,1000.0,1000.0
931000,1000.0,1000.0,1000.0
932000,1000.0,1000.0,1000.0
933000,1000.0,1000.0,1000.0
934000,1000.0,1000.0,1000.0
935000,1000.0,1000.0,1000.0
936000,1000.0,1000.0,1000.0
937000,1000.0,1000.0,1000.0
938000,1000.0,1000.0,1000.0
939000,1000.0,1000.0,1000.0
940000,1000.0,1000.0,1000.0
941000,1000.0,1000.0,1000.0
942000,1000.0,1000.0,1000.0
943000,1000.0,1000.0,1000.0
944000,1000.0,1000.0,1000.0
945000,1000.0,1000.0,1000.0
946000,1000.0,1000.0,1000.0
947000,1000.0,1000.0,1000.0
948000,1000.0,1000.0,1000.0
949000,1000.0,1000.0,1000.0
950000,1000.0,1000.0,1000.0
951000,1000.0,1000.0,1000.0
952000,1000.0,1000.0,1000.0
953000,1000.0,1000.0,1000.0
954000,1000.0,1000.0,1000.0
955000,1000.0,1000.0,1000.0
956000,1000.0,1000.0,1000.0
957000,1000.0,1000.0,1000.0
958000,1000.0,1000.0,1000.0
959000,1000.0,1000.0,1000.0
960000,1000.0,1000.0,1000.0
961000,1000.0,1000.0,1000.0
962000,1000.0,1000.0,1000.0
963000,1000.0,1000.0,1000.0
964000,1000.0,1000.0,1000.0
965000,1000.0,1000.0,1000.0
966000,1000.0,1000.0,1000.0
967000,1000.0,1000.0,1000.0
968000,1000.0,1000.0,1000.0
969000,1000.0,1000.0,1000.0
970000,1000.0,1000.0,1000.0
971000,1000.0,1000.0,1000.0
972000,1000.0,1000.0,1000.0
973000,1000.0,1000.0,1000.0
974000,1000.0,1000.0,1000.0
975000,1000.0,1000.0,1000.0
976000,1000.0,1000.0,1000.0
977000,1000.0,1000.0,1000.0
978000,1000.0,1000.0,1000.0
979000,1000.0,1000.0,1000.0
980000,1000.0,1000.0,1000.0
981000,1000.0,1000.0,1000.0
982000,1000.0,1000.0,1000.0
983000,1000.0,1000.0,1000.0
984000,1000.0,1000.0,1000.0
985000,1000.0,1000.0,1000.0
986000,1000.0,1000.0,1000.0
987000,1000.0,1000.0,1000.0
988000,1000.0,1000.0,1000.0
989000,1000.0,1000.0,1000.0
990000,1000.0,1000.0,1000.0
991000,1000.0,1000.0,1000.0
992000,1000.0,1000.0,1000.0
993000,1000.0,1000.0,1000.0
994000,1000.0,1000.0,1000.0
995000,1000.0,1000.0,1000.0
996000,1000.0,1000.0,1000.0
997000,1000.0,1000.0,1000.0
998000,1000.0,1000.0,1000.0
999000,1000.0,1000.0,1000.0
1000000,1000.0,1000.0,1000.0


==> results/final2/generator_CENTRALIZED_NO_TLCD/2024-10-12_14-12-31.csv <==
steps,prc_25,prc_50,prc_75
1000,520.25,1000.0,1000.0
2000,384.875,1000.0,1000.0
3000,364.3333333333333,1000.0,1000.0
4000,358.75,1000.0,1000.0
5000,447.7,1000.0,1000.0
6000,539.75,1000.0,1000.0
7000,524.2857142857143,1000.0,1000.0
8000,478.875,1000.0,1000.0
9000,446.52777777777777,1000.0,1000.0
10000,444.575,1000.0,1000.0
11000,420.8,1000.0,1000.0
12000,414.7,1000.0,1000.0
13000,482.375,1000.0,1000.0
14000,548.175,1000.0,1000.0
15000,519.9,1000.0,1000.0
16000,446.15,1000.0,1000.0
17000,420.55,1000.0,1000.0
18000,440.525,1000.0,1000.0
19000,439.875,1000.0,1000.0
20000,447.45,1000.0,1000.0
21000,519.2,1000.0,1000.0
22000,515.675,1000.0,1000.0
23000,438.175,1000.0,1000.0
24000,438.175,1000.0,1000.0
25000,402.45,1000.0,1000.0
26000,476.2,1000.0,1000.0
27000,479.325,1000.0,1000.0
28000,543.25,1000.0,1000.0
29000,625.125,1000.0,1000.0
30000,587.175,1000.0,1000.0
31000,502.9,1000.0,1000.0
32000,514.6,1000.0,1000.0
33000,539.75,1000.0,1000.0
34000,447.625,963.1,1000.0
35000,443.425,963.1,1000.0
36000,356.275,963.1,1000.0
37000,349.725,963.1,1000.0
38000,259.65,963.1,1000.0
39000,171.6,963.1,1000.0
40000,166.375,963.1,1000.0
41000,159.55,963.1,1000.0
42000,232.525,963.1,1000.0
43000,194.075,963.1,1000.0
44000,228.225,1000.0,1000.0
45000,228.1,1000.0,1000.0
46000,232.175,1000.0,1000.0
47000,230.4,1000.0,1000.0
48000,228.675,1000.0,1000.0
49000,223.225,1000.0,1000.0
50000,234.15,1000.0,1000.0
51000,231.475,1000.0,1000.0
52000,137.875,1000.0,1000.0
53000,228.675,1000.0,1000.0
54000,196.175,1000.0,1000.0
55000,284.15,1000.0,1000.0
56000,274.625,1000.0,1000.0
57000,271.0,1000.0,1000.0
58000,269.25,1000.0,1000.0
59000,269.725,1000.0,1000.0
60000,257.05,1000.0,1000.0
61000,256.475,1000.0,1000.0
62000,350.075,1000.0,1000.0
63000,255.275,1000.0,1000.0
64000,252.0,1000.0,1000.0
65000,157.725,1000.0,1000.0
66000,156.725,1000.0,1000.0
67000,154.175,1000.0,1000.0
68000,155.825,1000.0,1000.0
69000,153.15,1000.0,1000.0
70000,154.325,1000.0,1000.0
71000,155.725,1000.0,1000.0
72000,60.875,1000.0,1000.0
73000,60.7,1000.0,1000.0
74000,60.2,1000.0,1000.0
75000,58.8,1000.0,1000.0
76000,57.7,1000.0,1000.0
77000,56.4,1000.0,1000.0
78000,55.325,1000.0,1000.0
79000,55.95,1000.0,1000.0
80000,53.575,1000.0,1000.0
81000,50.725,1000.0,1000.0
82000,49.3,1000.0,1000.0
83000,48.025,1000.0,1000.0
84000,47.3,1000.0,1000.0
85000,46.475,1000.0,1000.0
86000,46.9,1000.0,1000.0
87000,47.7,1000.0,1000.0
88000,45.05,1000.0,1000.0
89000,44.95,1000.0,1000.0
90000,50.475,1000.0,1000.0
91000,50.725,1000.0,1000.0
92000,50.8,907.0,1000.0
93000,50.475,813.7,1000.0
94000,49.9,813.7,1000.0
95000,49.5,768.3,1000.0
96000,46.875,768.3,1000.0
97000,44.525,768.3,1000.0
98000,44.575,768.3,1000.0
99000,43.575,721.75,1000.0
100000,37.1,676.95,1000.0
101000,35.575,676.95,1000.0
102000,34.3,769.95,1000.0
103000,34.275,863.25,1000.0
104000,32.675,863.25,1000.0
105000,32.725,908.65,1000.0
106000,32.45,814.5,1000.0
107000,31.65,718.3,1000.0
108000,29.95,622.65,1000.0
109000,28.575,576.05,1000.0
110000,27.8,525.2,1000.0
111000,27.325,431.45,1000.0
112000,27.15,336.95,1000.0
113000,26.25,240.25,1000.0
114000,25.6,143.5,1000.0
115000,24.475,46.3,1000.0
116000,23.875,43.5,1000.0
117000,23.35,43.1,1000.0
118000,22.625,41.35,910.675
119000,22.175,37.05,818.35
120000,21.875,35.6,725.225
121000,21.425,31.9,629.3
122000,21.175,28.8,532.875
123000,20.975,28.25,438.95
124000,20.675,27.6,343.75
125000,20.85,27.4,248.5
126000,20.725,26.75,152.025
127000,20.85,25.8,56.15
128000,20.85,25.5,49.05
129000,20.95,25.3,45.525
130000,20.925,24.85,41.9
131000,20.825,24.55,40.9
132000,20.725,24.45,42.575
133000,20.35,23.95,39.575
134000,20.45,23.75,37.675
135000,20.15,23.4,35.6
136000,19.95,23.35,34.975
137000,19.85,23.25,33.825
138000,19.85,23.35,33.325
139000,19.75,23.35,31.95
140000,19.65,23.25,31.4
141000,19.75,23.3,31.025
142000,19.65,23.3,28.35
143000,19.725,23.35,27.925
144000,19.825,23.2,27.625
145000,19.95,23.35,27.95
146000,20.05,23.3,27.825
147000,20.025,23.25,27.45
148000,20.125,23.15,27.15
149000,19.925,23.0,26.775
150000,20.025,23.15,27.05


==> results/final2/generator_CENTRALIZED_TLCD/2024-10-12_14-44-05.csv <==
steps,prc_25,prc_50,prc_75
1000,430.25,1000.0,1000.0
2000,415.5,1000.0,1000.0
3000,477.5,1000.0,1000.0
4000,453.5,1000.0,1000.0
5000,447.05,1000.0,1000.0
6000,417.25,1000.0,1000.0
7000,500.5,1000.0,1000.0
8000,490.5625,1000.0,1000.0
9000,547.1666666666666,1000.0,1000.0
10000,592.45,1000.0,1000.0
11000,592.8,1000.0,1000.0
12000,583.9,1000.0,1000.0
13000,548.725,1000.0,1000.0
14000,533.3,1000.0,1000.0
15000,591.175,1000.0,1000.0
16000,604.425,1000.0,1000.0
17000,529.925,1000.0,1000.0
18000,506.875,1000.0,1000.0
19000,438.45,1000.0,1000.0
20000,391.875,1000.0,1000.0
21000,367.675,1000.0,1000.0
22000,351.675,1000.0,1000.0
23000,347.35,1000.0,1000.0
24000,337.225,1000.0,1000.0
25000,245.0,924.2,1000.0
26000,217.7,924.2,1000.0
27000,222.5,924.2,1000.0
28000,212.725,924.2,1000.0
29000,207.075,924.2,1000.0
30000,159.725,924.2,1000.0
31000,147.425,924.2,1000.0
32000,138.15,924.2,1000.0
33000,121.625,840.75,1000.0
34000,112.75,755.75,1000.0
35000,108.1,831.55,1000.0
36000,98.05,740.45,1000.0
37000,70.475,649.2,1000.0
38000,63.9,553.25,1000.0
39000,40.3,458.65,1000.0
40000,36.825,363.85,1000.0
41000,32.25,267.05,1000.0
42000,28.65,170.4,916.125
43000,27.025,156.95,900.65
44000,25.425,144.55,805.8
45000,24.4,46.85,709.75
46000,23.775,40.4,613.05
47000,22.95,33.85,516.225
48000,22.25,32.2,419.325
49000,21.85,29.0,322.3
50000,21.25,26.1,224.9
51000,20.95,25.0,127.3
52000,20.65,23.75,113.675
53000,20.15,22.85,31.75
54000,19.95,22.45,29.2
55000,19.85,22.3,27.725
56000,19.75,21.95,26.925
57000,19.85,22.05,26.35
58000,19.85,21.85,25.75
59000,19.925,21.8,25.35
60000,19.925,21.75,25.25
61000,19.925,21.85,25.325
62000,19.825,21.9,25.325
63000,19.725,21.85,25.2
64000,19.8,21.95,25.075
65000,19.725,22.0,25.175
66000,19.55,22.05,25.075
67000,19.65,22.05,24.875
68000,19.75,22.15,24.975
69000,19.75,22.25,25.0
70000,19.65,22.15,24.975
71000,19.55,22.3,25.1
72000,19.75,22.45,25.175
73000,19.85,22.5,25.3
74000,19.85,22.4,25.425
75000,19.85,22.35,25.35
76000,20.15,22.6,25.65
77000,20.05,22.5,25.75
78000,19.85,22.4,25.65
79000,19.85,22.55,25.825
80000,20.05,22.7,25.85
81000,20.15,22.55,25.75
82000,20.15,22.6,25.775
83000,20.15,22.7,25.675
84000,20.175,22.8,25.85
85000,20.25,22.9,25.825
86000,20.125,22.8,25.7
87000,20.025,22.7,25.7
88000,20.325,22.9,25.8
89000,20.325,22.7,25.525
90000,20.125,22.65,25.525
91000,20.15,22.75,25.525
92000,20.075,22.7,25.525
93000,20.0,22.6,25.525
94000,19.975,22.55,25.35
95000,19.9,22.5,25.375
96000,19.9,22.4,25.275
97000,19.9,22.5,25.175
98000,19.7,22.3,24.975
99000,19.7,22.3,25.05
100000,19.8,22.35,25.225
101000,19.875,22.35,25.125
102000,19.85,22.3,25.025
103000,19.925,22.45,25.125
104000,19.925,22.4,25.025
105000,20.1,22.5,25.125
106000,20.2,22.6,25.25
107000,20.4,22.6,25.45
108000,20.5,22.8,25.65
109000,20.6,22.9,25.575
110000,20.625,22.9,25.6
111000,20.475,23.1,26.075
112000,20.575,23.2,26.075
113000,20.675,23.25,26.175
114000,20.875,23.35,26.35
115000,20.875,23.35,26.35
116000,20.975,23.35,26.45
117000,20.9,23.45,26.55
118000,20.9,23.35,26.55
119000,20.8,23.35,26.725
120000,20.875,23.35,26.825
121000,20.925,23.15,26.55
122000,20.825,23.0,26.55
123000,20.825,22.9,26.425
124000,20.625,23.1,26.45
125000,20.525,23.0,26.45
126000,20.525,23.0,26.45
127000,20.5,23.0,26.25
128000,20.425,23.1,26.325
129000,20.525,23.1,26.425
130000,20.425,22.95,26.225
131000,20.425,22.95,26.225
132000,20.525,23.1,26.325
133000,20.525,23.0,26.35
134000,20.625,22.9,26.25
135000,20.625,22.9,26.05
136000,20.425,22.9,26.05
137000,20.525,22.9,26.125
138000,20.5,22.7,26.025
139000,20.525,22.7,25.825
140000,20.45,22.8,25.825
141000,20.45,22.8,25.825
142000,20.35,22.7,25.8
143000,20.35,22.9,25.9
144000,20.35,22.7,25.875
145000,20.45,22.8,26.05
146000,20.45,22.8,25.95
147000,20.375,22.8,25.975
148000,20.4,22.9,25.9
149000,20.275,22.9,25.9
150000,20.375,22.95,25.9


==> results/final2/generator_DECENTRALIZED_NO_TLCD/2024-10-12_13-40-05.csv <==
steps,prc_25,prc_50,prc_75
1000,315.75,1000.0,1000.0
2000,657.875,1000.0,1000.0
3000,476.4166666666667,1000.0,1000.0
4000,395.8125,1000.0,1000.0
5000,327.6,1000.0,1000.0
6000,277.6666666666667,854.3333333333334,1000.0
7000,242.25,875.1428571428571,1000.0
8000,214.625,890.75,1000.0
9000,193.11111111111111,797.8888888888889,1000.0
10000,175.725,722.15,1000.0
11000,145.975,624.35,1000.0
12000,47.775,526.7,1000.0
13000,38.325,428.75,903.875
14000,24.725,331.0,880.925
15000,21.15,233.0,783.875
16000,20.15,222.35,686.375
17000,18.975,124.35,588.575
18000,18.65,26.25,491.125
19000,18.375,22.75,393.475
20000,18.25,20.65,295.775


==> results/final2/generator_DECENTRALIZED_TLCD/2024-10-12_13-42-32.csv <==
steps,prc_25,prc_50,prc_75
1000,195.0,1000.0,1000.0
2000,106.0,512.5,1000.0
3000,76.33333333333333,348.3333333333333,673.9166666666666
4000,61.5,265.75,510.625
5000,52.8,216.6,412.9
6000,46.833333333333336,183.66666666666666,347.4166666666667
7000,42.57142857142857,160.14285714285714,300.92857142857144
8000,39.53125,142.625,265.9375
9000,37.138888888888886,128.88888888888889,238.72222222222223
10000,35.325,118.0,217.05
11000,17.55,19.95,119.25
12000,17.65,19.45,21.45
13000,17.75,19.45,21.45
14000,17.85,19.6,21.575
15000,17.75,19.5,21.475
16000,17.85,19.6,21.675
17000,17.95,19.7,21.775
18000,18.025,19.7,21.875
19000,18.025,19.7,21.875
20000,17.95,19.6,21.775


==> results/final2/laboratory_CENTRALIZED_NO_TLCD/2024-10-12_04-42-12.csv <==
steps,prc_25,prc_50,prc_75
1000,1000.0,1000.0,1000.0
2000,1000.0,1000.0,1000.0
3000,1000.0,1000.0,1000.0
4000,1000.0,1000.0,1000.0
5000,1000.0,1000.0,1000.0
6000,1000.0,1000.0,1000.0
7000,1000.0,1000.0,1000.0
8000,1000.0,1000.0,1000.0
9000,1000.0,1000.0,1000.0
10000,1000.0,1000.0,1000.0
11000,1000.0,1000.0,1000.0
12000,1000.0,1000.0,1000.0
13000,1000.0,1000.0,1000.0
14000,1000.0,1000.0,1000.0
15000,1000.0,1000.0,1000.0
16000,1000.0,1000.0,1000.0
17000,1000.0,1000.0,1000.0
18000,1000.0,1000.0,1000.0
19000,1000.0,1000.0,1000.0
20000,1000.0,1000.0,1000.0
21000,1000.0,1000.0,1000.0
22000,1000.0,1000.0,1000.0
23000,1000.0,1000.0,1000.0
24000,1000.0,1000.0,1000.0
25000,1000.0,1000.0,1000.0
26000,1000.0,1000.0,1000.0
27000,1000.0,1000.0,1000.0
28000,1000.0,1000.0,1000.0
29000,1000.0,1000.0,1000.0
30000,1000.0,1000.0,1000.0
31000,1000.0,1000.0,1000.0
32000,1000.0,1000.0,1000.0
33000,1000.0,1000.0,1000.0
34000,1000.0,1000.0,1000.0
35000,1000.0,1000.0,1000.0
36000,1000.0,1000.0,1000.0
37000,1000.0,1000.0,1000.0
38000,1000.0,1000.0,1000.0
39000,1000.0,1000.0,1000.0
40000,1000.0,1000.0,1000.0
41000,1000.0,1000.0,1000.0
42000,1000.0,1000.0,1000.0
43000,1000.0,1000.0,1000.0
44000,1000.0,1000.0,1000.0
45000,1000.0,1000.0,1000.0
46000,1000.0,1000.0,1000.0
47000,1000.0,1000.0,1000.0
48000,1000.0,1000.0,1000.0
49000,1000.0,1000.0,1000.0
50000,1000.0,1000.0,1000.0
51000,1000.0,1000.0,1000.0
52000,1000.0,1000.0,1000.0
53000,1000.0,1000.0,1000.0
54000,1000.0,1000.0,1000.0
55000,1000.0,1000.0,1000.0
56000,1000.0,1000.0,1000.0
57000,1000.0,1000.0,1000.0
58000,1000.0,1000.0,1000.0
59000,1000.0,1000.0,1000.0
60000,1000.0,1000.0,1000.0
61000,1000.0,1000.0,1000.0
62000,1000.0,1000.0,1000.0
63000,1000.0,1000.0,1000.0
64000,1000.0,1000.0,1000.0
65000,1000.0,1000.0,1000.0
66000,1000.0,1000.0,1000.0
67000,1000.0,1000.0,1000.0
68000,1000.0,1000.0,1000.0
69000,1000.0,1000.0,1000.0
70000,1000.0,1000.0,1000.0
71000,1000.0,1000.0,1000.0
72000,1000.0,1000.0,1000.0
73000,1000.0,1000.0,1000.0
74000,1000.0,1000.0,1000.0
75000,1000.0,1000.0,1000.0
76000,1000.0,1000.0,1000.0
77000,1000.0,1000.0,1000.0
78000,1000.0,1000.0,1000.0
79000,1000.0,1000.0,1000.0
80000,1000.0,1000.0,1000.0
81000,1000.0,1000.0,1000.0
82000,1000.0,1000.0,1000.0
83000,1000.0,1000.0,1000.0
84000,1000.0,1000.0,1000.0
85000,1000.0,1000.0,1000.0
86000,1000.0,1000.0,1000.0
87000,1000.0,1000.0,1000.0
88000,1000.0,1000.0,1000.0
89000,1000.0,1000.0,1000.0
90000,1000.0,1000.0,1000.0
91000,1000.0,1000.0,1000.0
92000,1000.0,1000.0,1000.0
93000,1000.0,1000.0,1000.0
94000,1000.0,1000.0,1000.0
95000,1000.0,1000.0,1000.0
96000,1000.0,1000.0,1000.0
97000,1000.0,1000.0,1000.0
98000,1000.0,1000.0,1000.0
99000,1000.0,1000.0,1000.0
100000,1000.0,1000.0,1000.0
101000,1000.0,1000.0,1000.0
102000,1000.0,1000.0,1000.0
103000,1000.0,1000.0,1000.0
104000,1000.0,1000.0,1000.0
105000,1000.0,1000.0,1000.0
106000,1000.0,1000.0,1000.0
107000,1000.0,1000.0,1000.0
108000,1000.0,1000.0,1000.0
109000,1000.0,1000.0,1000.0
110000,1000.0,1000.0,1000.0
111000,1000.0,1000.0,1000.0
112000,1000.0,1000.0,1000.0
113000,1000.0,1000.0,1000.0
114000,1000.0,1000.0,1000.0
115000,1000.0,1000.0,1000.0
116000,1000.0,1000.0,1000.0
117000,1000.0,1000.0,1000.0
118000,1000.0,1000.0,1000.0
119000,1000.0,1000.0,1000.0
120000,1000.0,1000.0,1000.0
121000,1000.0,1000.0,1000.0
122000,1000.0,1000.0,1000.0
123000,1000.0,1000.0,1000.0
124000,1000.0,1000.0,1000.0
125000,1000.0,1000.0,1000.0
126000,1000.0,1000.0,1000.0
127000,1000.0,1000.0,1000.0
128000,1000.0,1000.0,1000.0
129000,1000.0,1000.0,1000.0
130000,1000.0,1000.0,1000.0
131000,1000.0,1000.0,1000.0
132000,1000.0,1000.0,1000.0
133000,1000.0,1000.0,1000.0
134000,1000.0,1000.0,1000.0
135000,1000.0,1000.0,1000.0
136000,1000.0,1000.0,1000.0
137000,1000.0,1000.0,1000.0
138000,1000.0,1000.0,1000.0
139000,1000.0,1000.0,1000.0
140000,1000.0,1000.0,1000.0
141000,1000.0,1000.0,1000.0
142000,1000.0,1000.0,1000.0
143000,1000.0,1000.0,1000.0
144000,1000.0,1000.0,1000.0
145000,1000.0,1000.0,1000.0
146000,1000.0,1000.0,1000.0
147000,1000.0,1000.0,1000.0
148000,1000.0,1000.0,1000.0
149000,1000.0,1000.0,1000.0
150000,1000.0,1000.0,1000.0
151000,1000.0,1000.0,1000.0
152000,1000.0,1000.0,1000.0
153000,1000.0,1000.0,1000.0
154000,1000.0,1000.0,1000.0
155000,1000.0,1000.0,1000.0
156000,1000.0,1000.0,1000.0
157000,1000.0,1000.0,1000.0
158000,1000.0,1000.0,1000.0
159000,1000.0,1000.0,1000.0
160000,1000.0,1000.0,1000.0
161000,1000.0,1000.0,1000.0
162000,1000.0,1000.0,1000.0
163000,1000.0,1000.0,1000.0
164000,1000.0,1000.0,1000.0
165000,1000.0,1000.0,1000.0
166000,1000.0,1000.0,1000.0
167000,1000.0,1000.0,1000.0
168000,1000.0,1000.0,1000.0
169000,1000.0,1000.0,1000.0
170000,1000.0,1000.0,1000.0
171000,1000.0,1000.0,1000.0
172000,1000.0,1000.0,1000.0
173000,1000.0,1000.0,1000.0
174000,1000.0,1000.0,1000.0
175000,1000.0,1000.0,1000.0
176000,1000.0,1000.0,1000.0
177000,1000.0,1000.0,1000.0
178000,1000.0,1000.0,1000.0
179000,1000.0,1000.0,1000.0
180000,1000.0,1000.0,1000.0
181000,1000.0,1000.0,1000.0
182000,1000.0,1000.0,1000.0
183000,1000.0,1000.0,1000.0
184000,1000.0,1000.0,1000.0
185000,1000.0,1000.0,1000.0
186000,1000.0,1000.0,1000.0
187000,1000.0,1000.0,1000.0
188000,1000.0,1000.0,1000.0
189000,1000.0,1000.0,1000.0
190000,1000.0,1000.0,1000.0
191000,1000.0,1000.0,1000.0
192000,1000.0,1000.0,1000.0
193000,1000.0,1000.0,1000.0
194000,1000.0,1000.0,1000.0
195000,1000.0,1000.0,1000.0
196000,1000.0,1000.0,1000.0
197000,1000.0,1000.0,1000.0
198000,1000.0,1000.0,1000.0
199000,1000.0,1000.0,1000.0
200000,1000.0,1000.0,1000.0
201000,1000.0,1000.0,1000.0
202000,1000.0,1000.0,1000.0
203000,1000.0,1000.0,1000.0
204000,1000.0,1000.0,1000.0
205000,1000.0,1000.0,1000.0
206000,1000.0,1000.0,1000.0
207000,1000.0,1000.0,1000.0
208000,1000.0,1000.0,1000.0
209000,1000.0,1000.0,1000.0
210000,1000.0,1000.0,1000.0
211000,1000.0,1000.0,1000.0
212000,1000.0,1000.0,1000.0
213000,1000.0,1000.0,1000.0
214000,1000.0,1000.0,1000.0
215000,1000.0,1000.0,1000.0
216000,1000.0,1000.0,1000.0
217000,1000.0,1000.0,1000.0
218000,1000.0,1000.0,1000.0
219000,1000.0,1000.0,1000.0
220000,1000.0,1000.0,1000.0
221000,1000.0,1000.0,1000.0
222000,1000.0,1000.0,1000.0
223000,1000.0,1000.0,1000.0
224000,1000.0,1000.0,1000.0
225000,1000.0,1000.0,1000.0
226000,1000.0,1000.0,1000.0
227000,1000.0,1000.0,1000.0
228000,1000.0,1000.0,1000.0
229000,1000.0,1000.0,1000.0
230000,1000.0,1000.0,1000.0
231000,1000.0,1000.0,1000.0
232000,1000.0,1000.0,1000.0
233000,1000.0,1000.0,1000.0
234000,1000.0,1000.0,1000.0
235000,1000.0,1000.0,1000.0
236000,1000.0,1000.0,1000.0
237000,1000.0,1000.0,1000.0
238000,1000.0,1000.0,1000.0
239000,1000.0,1000.0,1000.0
240000,1000.0,1000.0,1000.0
241000,1000.0,1000.0,1000.0
242000,1000.0,1000.0,1000.0
243000,1000.0,1000.0,1000.0
244000,1000.0,1000.0,1000.0
245000,1000.0,1000.0,1000.0
246000,1000.0,1000.0,1000.0
247000,1000.0,1000.0,1000.0
248000,1000.0,1000.0,1000.0
249000,1000.0,1000.0,1000.0
250000,1000.0,1000.0,1000.0
251000,1000.0,1000.0,1000.0
252000,1000.0,1000.0,1000.0
253000,1000.0,1000.0,1000.0
254000,1000.0,1000.0,1000.0
255000,1000.0,1000.0,1000.0
256000,1000.0,1000.0,1000.0
257000,1000.0,1000.0,1000.0
258000,1000.0,1000.0,1000.0
259000,1000.0,1000.0,1000.0
260000,1000.0,1000.0,1000.0
261000,1000.0,1000.0,1000.0
262000,1000.0,1000.0,1000.0
263000,1000.0,1000.0,1000.0
264000,1000.0,1000.0,1000.0
265000,1000.0,1000.0,1000.0
266000,1000.0,1000.0,1000.0
267000,1000.0,1000.0,1000.0
268000,1000.0,1000.0,1000.0
269000,1000.0,1000.0,1000.0
270000,1000.0,1000.0,1000.0
271000,1000.0,1000.0,1000.0
272000,1000.0,1000.0,1000.0
273000,1000.0,1000.0,1000.0
274000,1000.0,1000.0,1000.0
275000,1000.0,1000.0,1000.0
276000,1000.0,1000.0,1000.0
277000,1000.0,1000.0,1000.0
278000,1000.0,1000.0,1000.0
279000,1000.0,1000.0,1000.0
280000,1000.0,1000.0,1000.0
281000,1000.0,1000.0,1000.0
282000,1000.0,1000.0,1000.0
283000,1000.0,1000.0,1000.0
284000,1000.0,1000.0,1000.0
285000,1000.0,1000.0,1000.0
286000,1000.0,1000.0,1000.0
287000,1000.0,1000.0,1000.0
288000,1000.0,1000.0,1000.0
289000,1000.0,1000.0,1000.0
290000,1000.0,1000.0,1000.0
291000,1000.0,1000.0,1000.0
292000,1000.0,1000.0,1000.0
293000,1000.0,1000.0,1000.0
294000,1000.0,1000.0,1000.0
295000,1000.0,1000.0,1000.0
296000,1000.0,1000.0,1000.0
297000,1000.0,1000.0,1000.0
298000,1000.0,1000.0,1000.0
299000,1000.0,1000.0,1000.0
300000,1000.0,1000.0,1000.0
301000,1000.0,1000.0,1000.0
302000,1000.0,1000.0,1000.0
303000,1000.0,1000.0,1000.0
304000,1000.0,1000.0,1000.0
305000,1000.0,1000.0,1000.0
306000,1000.0,1000.0,1000.0
307000,1000.0,1000.0,1000.0
308000,1000.0,1000.0,1000.0
309000,1000.0,1000.0,1000.0
310000,1000.0,1000.0,1000.0
311000,1000.0,1000.0,1000.0
312000,1000.0,1000.0,1000.0
313000,1000.0,1000.0,1000.0
314000,1000.0,1000.0,1000.0
315000,1000.0,1000.0,1000.0
316000,1000.0,1000.0,1000.0
317000,1000.0,1000.0,1000.0
318000,1000.0,1000.0,1000.0
319000,1000.0,1000.0,1000.0
320000,1000.0,1000.0,1000.0
321000,1000.0,1000.0,1000.0
322000,1000.0,1000.0,1000.0
323000,1000.0,1000.0,1000.0
324000,1000.0,1000.0,1000.0
325000,1000.0,1000.0,1000.0
326000,1000.0,1000.0,1000.0
327000,1000.0,1000.0,1000.0
328000,1000.0,1000.0,1000.0
329000,1000.0,1000.0,1000.0
330000,1000.0,1000.0,1000.0
331000,1000.0,1000.0,1000.0
332000,1000.0,1000.0,1000.0
333000,1000.0,1000.0,1000.0
334000,1000.0,1000.0,1000.0
335000,1000.0,1000.0,1000.0
336000,1000.0,1000.0,1000.0
337000,1000.0,1000.0,1000.0
338000,1000.0,1000.0,1000.0
339000,1000.0,1000.0,1000.0
340000,1000.0,1000.0,1000.0
341000,1000.0,1000.0,1000.0
342000,1000.0,1000.0,1000.0
343000,1000.0,1000.0,1000.0
344000,1000.0,1000.0,1000.0
345000,1000.0,1000.0,1000.0
346000,1000.0,1000.0,1000.0
347000,1000.0,1000.0,1000.0
348000,1000.0,1000.0,1000.0
349000,1000.0,1000.0,1000.0
350000,1000.0,1000.0,1000.0
351000,1000.0,1000.0,1000.0
352000,1000.0,1000.0,1000.0
353000,1000.0,1000.0,1000.0
354000,1000.0,1000.0,1000.0
355000,1000.0,1000.0,1000.0
356000,1000.0,1000.0,1000.0
357000,1000.0,1000.0,1000.0
358000,1000.0,1000.0,1000.0
359000,1000.0,1000.0,1000.0
360000,1000.0,1000.0,1000.0
361000,1000.0,1000.0,1000.0
362000,1000.0,1000.0,1000.0
363000,1000.0,1000.0,1000.0
364000,1000.0,1000.0,1000.0
365000,1000.0,1000.0,1000.0
366000,1000.0,1000.0,1000.0
367000,1000.0,1000.0,1000.0
368000,1000.0,1000.0,1000.0
369000,1000.0,1000.0,1000.0
370000,1000.0,1000.0,1000.0
371000,1000.0,1000.0,1000.0
372000,1000.0,1000.0,1000.0
373000,1000.0,1000.0,1000.0
374000,1000.0,1000.0,1000.0
375000,1000.0,1000.0,1000.0
376000,1000.0,1000.0,1000.0
377000,1000.0,1000.0,1000.0
378000,1000.0,1000.0,1000.0
379000,1000.0,1000.0,1000.0
380000,1000.0,1000.0,1000.0
381000,1000.0,1000.0,1000.0
382000,1000.0,1000.0,1000.0
383000,1000.0,1000.0,1000.0
384000,1000.0,1000.0,1000.0
385000,1000.0,1000.0,1000.0
386000,1000.0,1000.0,1000.0
387000,1000.0,1000.0,1000.0
388000,1000.0,1000.0,1000.0
389000,1000.0,1000.0,1000.0
390000,1000.0,1000.0,1000.0
391000,1000.0,1000.0,1000.0
392000,1000.0,1000.0,1000.0
393000,1000.0,1000.0,1000.0
394000,1000.0,1000.0,1000.0
395000,1000.0,1000.0,1000.0
396000,1000.0,1000.0,1000.0
397000,1000.0,1000.0,1000.0
398000,1000.0,1000.0,1000.0
399000,1000.0,1000.0,1000.0
400000,1000.0,1000.0,1000.0
401000,1000.0,1000.0,1000.0
402000,1000.0,1000.0,1000.0
403000,1000.0,1000.0,1000.0
404000,1000.0,1000.0,1000.0
405000,1000.0,1000.0,1000.0
406000,1000.0,1000.0,1000.0
407000,1000.0,1000.0,1000.0
408000,1000.0,1000.0,1000.0
409000,1000.0,1000.0,1000.0
410000,1000.0,1000.0,1000.0
411000,1000.0,1000.0,1000.0
412000,1000.0,1000.0,1000.0
413000,1000.0,1000.0,1000.0
414000,1000.0,1000.0,1000.0
415000,1000.0,1000.0,1000.0
416000,1000.0,1000.0,1000.0
417000,1000.0,1000.0,1000.0
418000,1000.0,1000.0,1000.0
419000,1000.0,1000.0,1000.0
420000,1000.0,1000.0,1000.0
421000,1000.0,1000.0,1000.0
422000,1000.0,1000.0,1000.0
423000,1000.0,1000.0,1000.0
424000,1000.0,1000.0,1000.0
425000,1000.0,1000.0,1000.0
426000,1000.0,1000.0,1000.0
427000,1000.0,1000.0,1000.0
428000,1000.0,1000.0,1000.0
429000,1000.0,1000.0,1000.0
430000,1000.0,1000.0,1000.0
431000,1000.0,1000.0,1000.0
432000,1000.0,1000.0,1000.0
433000,1000.0,1000.0,1000.0
434000,1000.0,1000.0,1000.0
435000,1000.0,1000.0,1000.0
436000,1000.0,1000.0,1000.0
437000,1000.0,1000.0,1000.0
438000,1000.0,1000.0,1000.0
439000,1000.0,1000.0,1000.0
440000,1000.0,1000.0,1000.0
441000,1000.0,1000.0,1000.0
442000,1000.0,1000.0,1000.0
443000,1000.0,1000.0,1000.0
444000,1000.0,1000.0,1000.0
445000,1000.0,1000.0,1000.0
446000,1000.0,1000.0,1000.0
447000,1000.0,1000.0,1000.0
448000,1000.0,1000.0,1000.0
449000,1000.0,1000.0,1000.0
450000,1000.0,1000.0,1000.0
451000,1000.0,1000.0,1000.0
452000,1000.0,1000.0,1000.0
453000,1000.0,1000.0,1000.0
454000,1000.0,1000.0,1000.0
455000,1000.0,1000.0,1000.0
456000,1000.0,1000.0,1000.0
457000,1000.0,1000.0,1000.0
458000,1000.0,1000.0,1000.0
459000,1000.0,1000.0,1000.0
460000,1000.0,1000.0,1000.0
461000,1000.0,1000.0,1000.0
462000,1000.0,1000.0,1000.0
463000,1000.0,1000.0,1000.0
464000,1000.0,1000.0,1000.0
465000,1000.0,1000.0,1000.0
466000,1000.0,1000.0,1000.0
467000,1000.0,1000.0,1000.0
468000,1000.0,1000.0,1000.0
469000,1000.0,1000.0,1000.0
470000,1000.0,1000.0,1000.0
471000,1000.0,1000.0,1000.0
472000,1000.0,1000.0,1000.0
473000,1000.0,1000.0,1000.0
474000,1000.0,1000.0,1000.0
475000,1000.0,1000.0,1000.0
476000,1000.0,1000.0,1000.0
477000,1000.0,1000.0,1000.0
478000,1000.0,1000.0,1000.0
479000,1000.0,1000.0,1000.0
480000,1000.0,1000.0,1000.0
481000,1000.0,1000.0,1000.0
482000,1000.0,1000.0,1000.0
483000,1000.0,1000.0,1000.0
484000,1000.0,1000.0,1000.0
485000,1000.0,1000.0,1000.0
486000,1000.0,1000.0,1000.0
487000,1000.0,1000.0,1000.0
488000,1000.0,1000.0,1000.0
489000,1000.0,1000.0,1000.0
490000,1000.0,1000.0,1000.0
491000,1000.0,1000.0,1000.0
492000,1000.0,1000.0,1000.0
493000,1000.0,1000.0,1000.0
494000,1000.0,1000.0,1000.0
495000,1000.0,1000.0,1000.0
496000,1000.0,1000.0,1000.0
497000,1000.0,1000.0,1000.0
498000,1000.0,1000.0,1000.0
499000,1000.0,1000.0,1000.0
500000,1000.0,1000.0,1000.0
501000,1000.0,1000.0,1000.0
502000,1000.0,1000.0,1000.0
503000,1000.0,1000.0,1000.0
504000,1000.0,1000.0,1000.0
505000,1000.0,1000.0,1000.0
506000,1000.0,1000.0,1000.0
507000,1000.0,1000.0,1000.0
508000,1000.0,1000.0,1000.0
509000,1000.0,1000.0,1000.0
510000,1000.0,1000.0,1000.0
511000,1000.0,1000.0,1000.0
512000,1000.0,1000.0,1000.0
513000,1000.0,1000.0,1000.0
514000,1000.0,1000.0,1000.0
515000,1000.0,1000.0,1000.0
516000,1000.0,1000.0,1000.0
517000,1000.0,1000.0,1000.0
518000,1000.0,1000.0,1000.0
519000,1000.0,1000.0,1000.0
520000,1000.0,1000.0,1000.0
521000,1000.0,1000.0,1000.0
522000,1000.0,1000.0,1000.0
523000,1000.0,1000.0,1000.0
524000,1000.0,1000.0,1000.0
525000,1000.0,1000.0,1000.0
526000,1000.0,1000.0,1000.0
527000,1000.0,1000.0,1000.0
528000,1000.0,1000.0,1000.0
529000,1000.0,1000.0,1000.0
530000,1000.0,1000.0,1000.0
531000,1000.0,1000.0,1000.0
532000,1000.0,1000.0,1000.0
533000,1000.0,1000.0,1000.0
534000,1000.0,1000.0,1000.0
535000,1000.0,1000.0,1000.0
536000,1000.0,1000.0,1000.0
537000,1000.0,1000.0,1000.0
538000,1000.0,1000.0,1000.0
539000,1000.0,1000.0,1000.0
540000,1000.0,1000.0,1000.0
541000,1000.0,1000.0,1000.0
542000,1000.0,1000.0,1000.0
543000,1000.0,1000.0,1000.0
544000,1000.0,1000.0,1000.0
545000,1000.0,1000.0,1000.0
546000,1000.0,1000.0,1000.0
547000,1000.0,1000.0,1000.0
548000,1000.0,1000.0,1000.0
549000,1000.0,1000.0,1000.0
550000,1000.0,1000.0,1000.0
551000,1000.0,1000.0,1000.0
552000,1000.0,1000.0,1000.0
553000,1000.0,1000.0,1000.0
554000,1000.0,1000.0,1000.0
555000,1000.0,1000.0,1000.0
556000,1000.0,1000.0,1000.0
557000,1000.0,1000.0,1000.0
558000,1000.0,1000.0,1000.0
559000,1000.0,1000.0,1000.0
560000,1000.0,1000.0,1000.0
561000,1000.0,1000.0,1000.0
562000,1000.0,1000.0,1000.0
563000,1000.0,1000.0,1000.0
564000,1000.0,1000.0,1000.0
565000,1000.0,1000.0,1000.0
566000,1000.0,1000.0,1000.0
567000,1000.0,1000.0,1000.0
568000,1000.0,1000.0,1000.0
569000,1000.0,1000.0,1000.0
570000,1000.0,1000.0,1000.0
571000,1000.0,1000.0,1000.0
572000,1000.0,1000.0,1000.0
573000,1000.0,1000.0,1000.0
574000,1000.0,1000.0,1000.0
575000,1000.0,1000.0,1000.0
576000,1000.0,1000.0,1000.0
577000,1000.0,1000.0,1000.0
578000,1000.0,1000.0,1000.0
579000,1000.0,1000.0,1000.0
580000,1000.0,1000.0,1000.0
581000,1000.0,1000.0,1000.0
582000,1000.0,1000.0,1000.0
583000,1000.0,1000.0,1000.0
584000,1000.0,1000.0,1000.0
585000,1000.0,1000.0,1000.0
586000,1000.0,1000.0,1000.0
587000,1000.0,1000.0,1000.0
588000,1000.0,1000.0,1000.0
589000,1000.0,1000.0,1000.0
590000,1000.0,1000.0,1000.0
591000,1000.0,1000.0,1000.0
592000,1000.0,1000.0,1000.0
593000,1000.0,1000.0,1000.0
594000,1000.0,1000.0,1000.0
595000,1000.0,1000.0,1000.0
596000,1000.0,1000.0,1000.0
597000,1000.0,1000.0,1000.0
598000,1000.0,1000.0,1000.0
599000,1000.0,1000.0,1000.0
600000,1000.0,1000.0,1000.0
601000,1000.0,1000.0,1000.0
602000,1000.0,1000.0,1000.0
603000,1000.0,1000.0,1000.0
604000,1000.0,1000.0,1000.0
605000,1000.0,1000.0,1000.0
606000,1000.0,1000.0,1000.0
607000,1000.0,1000.0,1000.0
608000,1000.0,1000.0,1000.0
609000,1000.0,1000.0,1000.0
610000,1000.0,1000.0,1000.0
611000,1000.0,1000.0,1000.0
612000,1000.0,1000.0,1000.0
613000,1000.0,1000.0,1000.0
614000,997.0,1000.0,1000.0
615000,955.775,1000.0,1000.0
616000,955.775,1000.0,1000.0
617000,955.775,1000.0,1000.0
618000,955.775,1000.0,1000.0
619000,955.775,1000.0,1000.0
620000,955.775,1000.0,1000.0
621000,955.775,1000.0,1000.0
622000,955.775,1000.0,1000.0
623000,955.775,1000.0,1000.0
624000,958.775,1000.0,1000.0
625000,1000.0,1000.0,1000.0
626000,1000.0,1000.0,1000.0
627000,1000.0,1000.0,1000.0
628000,1000.0,1000.0,1000.0
629000,1000.0,1000.0,1000.0
630000,1000.0,1000.0,1000.0
631000,1000.0,1000.0,1000.0
632000,1000.0,1000.0,1000.0
633000,1000.0,1000.0,1000.0
634000,960.55,1000.0,1000.0
635000,960.55,1000.0,1000.0
636000,960.55,1000.0,1000.0
637000,960.55,1000.0,1000.0
638000,960.55,1000.0,1000.0
639000,960.55,1000.0,1000.0
640000,960.55,1000.0,1000.0
641000,960.55,1000.0,1000.0
642000,960.55,1000.0,1000.0
643000,960.55,1000.0,1000.0
644000,1000.0,1000.0,1000.0
645000,1000.0,1000.0,1000.0
646000,1000.0,1000.0,1000.0
647000,1000.0,1000.0,1000.0
648000,1000.0,1000.0,1000.0
649000,1000.0,1000.0,1000.0
650000,1000.0,1000.0,1000.0
651000,1000.0,1000.0,1000.0
652000,1000.0,1000.0,1000.0
653000,1000.0,1000.0,1000.0
654000,1000.0,1000.0,1000.0
655000,1000.0,1000.0,1000.0
656000,1000.0,1000.0,1000.0
657000,1000.0,1000.0,1000.0
658000,1000.0,1000.0,1000.0
659000,1000.0,1000.0,1000.0
660000,1000.0,1000.0,1000.0
661000,1000.0,1000.0,1000.0
662000,1000.0,1000.0,1000.0
663000,1000.0,1000.0,1000.0
664000,1000.0,1000.0,1000.0
665000,1000.0,1000.0,1000.0
666000,1000.0,1000.0,1000.0
667000,985.675,1000.0,1000.0
668000,985.675,1000.0,1000.0
669000,985.675,1000.0,1000.0
670000,985.675,1000.0,1000.0
671000,985.675,1000.0,1000.0
672000,952.6,1000.0,1000.0
673000,952.6,1000.0,1000.0
674000,952.6,1000.0,1000.0
675000,952.6,1000.0,1000.0
676000,952.6,1000.0,1000.0
677000,966.925,1000.0,1000.0
678000,917.125,1000.0,1000.0
679000,917.125,1000.0,1000.0
680000,843.125,1000.0,1000.0
681000,843.125,1000.0,1000.0
682000,876.2,1000.0,1000.0
683000,876.2,1000.0,1000.0
684000,869.6,1000.0,1000.0
685000,869.6,1000.0,1000.0
686000,869.6,1000.0,1000.0
687000,869.6,1000.0,1000.0
688000,919.4,1000.0,1000.0
689000,919.4,1000.0,1000.0
690000,993.4,1000.0,1000.0
691000,993.4,1000.0,1000.0
692000,993.4,1000.0,1000.0
693000,993.4,1000.0,1000.0
694000,1000.0,1000.0,1000.0
695000,1000.0,1000.0,1000.0
696000,1000.0,1000.0,1000.0
697000,1000.0,1000.0,1000.0
698000,956.5,1000.0,1000.0
699000,956.5,1000.0,1000.0
700000,904.5,1000.0,1000.0
701000,847.575,1000.0,1000.0
702000,815.55,1000.0,1000.0
703000,759.9,1000.0,1000.0
704000,759.9,1000.0,1000.0
705000,759.9,1000.0,1000.0
706000,726.075,1000.0,1000.0
707000,726.075,1000.0,1000.0
708000,721.95,1000.0,1000.0
709000,721.95,1000.0,1000.0
710000,773.95,1000.0,1000.0
711000,790.225,1000.0,1000.0
712000,754.325,1000.0,1000.0
713000,809.975,1000.0,1000.0
714000,809.975,1000.0,1000.0
715000,809.975,1000.0,1000.0
716000,843.8,1000.0,1000.0
717000,843.8,1000.0,1000.0
718000,891.425,1000.0,1000.0
719000,842.925,1000.0,1000.0
720000,842.925,1000.0,1000.0
721000,883.575,1000.0,1000.0
722000,951.5,1000.0,1000.0
723000,923.5,1000.0,1000.0
724000,923.5,1000.0,1000.0
725000,923.5,1000.0,1000.0
726000,923.5,1000.0,1000.0
727000,923.5,1000.0,1000.0
728000,923.5,1000.0,1000.0
729000,972.0,1000.0,1000.0
730000,893.775,1000.0,1000.0
731000,843.45,1000.0,1000.0
732000,796.175,1000.0,1000.0
733000,824.175,1000.0,1000.0
734000,824.175,1000.0,1000.0
735000,824.175,1000.0,1000.0
736000,780.05,1000.0,1000.0
737000,780.05,1000.0,1000.0
738000,723.775,1000.0,1000.0
739000,704.425,1000.0,1000.0
740000,782.65,1000.0,1000.0
741000,832.975,1000.0,1000.0
742000,846.875,1000.0,1000.0
743000,791.575,1000.0,1000.0
744000,791.575,1000.0,1000.0
745000,781.15,1000.0,1000.0
746000,825.275,1000.0,1000.0
747000,825.275,1000.0,1000.0
748000,795.4,1000.0,1000.0
749000,814.75,1000.0,1000.0
750000,759.2,1000.0,1000.0
751000,685.4,1000.0,1000.0
752000,711.275,1000.0,1000.0
753000,723.95,1000.0,1000.0
754000,633.125,1000.0,1000.0
755000,643.55,1000.0,1000.0
756000,643.55,1000.0,1000.0
757000,550.0,1000.0,1000.0
758000,554.05,1000.0,1000.0
759000,504.8,1000.0,1000.0
760000,471.05,1000.0,1000.0
761000,513.15,1000.0,1000.0
762000,452.3,1000.0,1000.0
763000,418.65,1000.0,1000.0
764000,509.475,1000.0,1000.0
765000,431.775,1000.0,1000.0
766000,431.775,1000.0,1000.0
767000,460.45,1000.0,1000.0
768000,521.1,1000.0,1000.0
769000,570.35,1000.0,1000.0
770000,611.35,1000.0,1000.0
771000,617.175,1000.0,1000.0
772000,627.425,1000.0,1000.0
773000,703.7,1000.0,1000.0
774000,703.7,1000.0,1000.0
775000,700.825,1000.0,1000.0
776000,613.05,1000.0,1000.0
777000,665.175,1000.0,1000.0
778000,632.175,1000.0,1000.0
779000,632.175,1000.0,1000.0
780000,634.125,1000.0,1000.0
781000,616.6,1000.0,1000.0
782000,627.325,1000.0,1000.0
783000,627.325,1000.0,1000.0
784000,531.15,1000.0,1000.0
785000,530.1,1000.0,1000.0
786000,577.675,1000.0,1000.0
787000,539.475,1000.0,1000.0
788000,508.25,1000.0,1000.0
789000,508.25,1000.0,1000.0
790000,459.45,1000.0,1000.0
791000,502.85,1000.0,1000.0
792000,455.15,1000.0,1000.0
793000,376.575,1000.0,1000.0
794000,438.925,1000.0,1000.0
795000,453.625,1000.0,1000.0
796000,416.95,1000.0,1000.0
797000,394.2,1000.0,1000.0
798000,433.275,1000.0,1000.0
799000,433.275,1000.0,1000.0
800000,507.575,1000.0,1000.0
801000,410.95,1000.0,1000.0
802000,424.225,1000.0,1000.0
803000,417.35,1000.0,1000.0
804000,357.75,1000.0,1000.0
805000,336.45,1000.0,1000.0
806000,356.925,1000.0,1000.0
807000,430.625,1000.0,1000.0
808000,477.225,1000.0,1000.0
809000,430.375,1000.0,1000.0
810000,364.8,1000.0,1000.0
811000,367.325,1000.0,1000.0
812000,352.075,1000.0,1000.0
813000,389.8,1000.0,1000.0
814000,394.45,1000.0,1000.0
815000,447.0,1000.0,1000.0
816000,408.8,1000.0,1000.0
817000,403.7,1000.0,1000.0
818000,324.5,1000.0,1000.0
819000,275.025,1000.0,1000.0
820000,297.525,1000.0,1000.0
821000,295.45,1000.0,1000.0
822000,381.175,1000.0,1000.0
823000,356.15,1000.0,1000.0
824000,382.8,1000.0,1000.0
825000,333.375,1000.0,1000.0
826000,332.2,1000.0,1000.0
827000,337.3,1000.0,1000.0
828000,324.25,1000.0,1000.0
829000,325.6,1000.0,1000.0
830000,302.2,1000.0,1000.0
831000,301.225,1000.0,1000.0
832000,220.0,1000.0,1000.0
833000,280.225,1000.0,1000.0
834000,298.25,1000.0,1000.0
835000,286.975,1000.0,1000.0
836000,338.2,1000.0,1000.0
837000,296.575,1000.0,1000.0
838000,295.2,1000.0,1000.0
839000,315.05,1000.0,1000.0
840000,308.8,1000.0,1000.0
841000,319.65,1000.0,1000.0
842000,412.2,1000.0,1000.0
843000,359.4,1000.0,1000.0
844000,332.775,1000.0,1000.0
845000,351.7,1000.0,1000.0
846000,302.325,1000.0,1000.0
847000,246.5,1000.0,1000.0
848000,265.0,1000.0,1000.0
849000,250.075,1000.0,1000.0
850000,249.2,1000.0,1000.0
851000,269.95,1000.0,1000.0
852000,179.1,1000.0,1000.0
853000,147.575,1000.0,1000.0
854000,159.85,1000.0,1000.0
855000,208.425,1000.0,1000.0
856000,214.375,1000.0,1000.0
857000,214.95,1000.0,1000.0
858000,195.55,1000.0,1000.0
859000,188.825,1000.0,1000.0
860000,194.6,1000.0,1000.0
861000,165.625,1000.0,1000.0
862000,160.5,1000.0,1000.0
863000,161.525,1000.0,1000.0
864000,125.025,1000.0,1000.0
865000,56.95,1000.0,1000.0
866000,47.65,1000.0,1000.0
867000,47.575,1000.0,1000.0
868000,45.9,1000.0,1000.0
869000,46.3,1000.0,1000.0
870000,38.425,1000.0,1000.0
871000,35.825,1000.0,1000.0
872000,35.325,1000.0,1000.0
873000,39.9,1000.0,1000.0
874000,44.975,1000.0,1000.0
875000,51.8,1000.0,1000.0
876000,52.075,1000.0,1000.0
877000,52.975,1000.0,1000.0
878000,74.5,1000.0,1000.0
879000,74.925,1000.0,1000.0
880000,76.8,1000.0,1000.0
881000,76.975,1000.0,1000.0
882000,77.25,1000.0,1000.0
883000,71.45,1000.0,1000.0
884000,77.525,1000.0,1000.0
885000,70.7,1000.0,1000.0
886000,70.7,1000.0,1000.0
887000,77.85,1000.0,1000.0
888000,56.225,1000.0,1000.0
889000,75.75,1000.0,1000.0
890000,73.35,1000.0,1000.0
891000,75.6,1000.0,1000.0
892000,76.7,1000.0,1000.0
893000,173.75,1000.0,1000.0
894000,160.5,1000.0,1000.0
895000,160.35,945.45,1000.0
896000,163.85,945.45,1000.0
897000,156.35,945.45,1000.0
898000,158.15,945.45,1000.0
899000,139.075,945.45,1000.0
900000,146.15,945.45,1000.0
901000,143.55,945.45,1000.0
902000,141.5,945.45,1000.0
903000,45.0,945.45,1000.0
904000,46.35,945.45,1000.0
905000,50.675,1000.0,1000.0
906000,47.675,1000.0,1000.0
907000,46.6,1000.0,1000.0
908000,43.725,1000.0,1000.0
909000,41.825,1000.0,1000.0
910000,35.35,1000.0,1000.0
911000,35.1,978.6,1000.0
912000,34.925,978.6,1000.0
913000,35.775,978.6,1000.0
914000,34.7,978.6,1000.0
915000,31.725,978.6,1000.0
916000,31.125,978.6,1000.0
917000,31.525,957.4,1000.0
918000,31.8,957.4,1000.0
919000,33.95,957.4,1000.0
920000,33.1,893.9,1000.0
921000,33.475,915.3,1000.0
922000,35.825,915.3,1000.0
923000,34.2,884.0,1000.0
924000,63.775,884.0,1000.0
925000,62.75,884.0,1000.0
926000,63.5,884.0,1000.0
927000,64.2,905.2,1000.0
928000,64.125,884.0,1000.0
929000,62.3,820.5,1000.0
930000,62.325,884.0,1000.0
931000,63.4,884.0,1000.0
932000,61.8,884.0,1000.0
933000,61.45,915.3,1000.0
934000,31.575,915.3,1000.0
935000,30.975,863.55,1000.0
936000,51.25,863.55,1000.0
937000,50.85,863.55,1000.0
938000,67.325,884.75,1000.0
939000,67.275,948.25,1000.0
940000,68.3,948.25,1000.0
941000,67.2,948.25,1000.0
942000,100.7,948.25,1000.0
943000,139.625,948.25,1000.0
944000,139.225,948.25,1000.0
945000,139.2,1000.0,1000.0
946000,117.8,954.4,1000.0
947000,117.9,954.4,1000.0
948000,102.775,954.4,1000.0
949000,114.0,954.4,1000.0
950000,113.825,954.4,1000.0
951000,113.6,894.55,1000.0
952000,114.65,894.55,1000.0
953000,76.7,894.55,1000.0
954000,77.45,894.55,1000.0
955000,77.575,894.55,1000.0
956000,77.975,940.15,1000.0
957000,77.15,864.9,1000.0
958000,75.65,864.9,1000.0
959000,64.35,864.9,1000.0
960000,63.3,798.75,1000.0
961000,88.7,858.6,1000.0
962000,53.325,858.6,1000.0
963000,52.925,858.6,1000.0
964000,52.6,795.4,1000.0
965000,53.35,795.4,1000.0
966000,53.225,795.4,1000.0
967000,53.15,833.35,1000.0
968000,64.2,833.35,1000.0
969000,63.9,833.35,1000.0
970000,64.425,899.5,1000.0
971000,38.75,824.25,1000.0
972000,39.025,824.25,1000.0
973000,39.25,824.25,1000.0
974000,38.925,831.2,1000.0
975000,38.5,831.2,1000.0
976000,38.2,831.2,1000.0
977000,38.65,868.5,1000.0
978000,27.625,857.45,1000.0
979000,28.525,857.45,1000.0
980000,28.625,857.45,1000.0
981000,29.475,870.35,1000.0
982000,29.3,870.35,1000.0
983000,28.675,839.15,1000.0
984000,28.875,895.4,1000.0
985000,28.925,895.4,1000.0
986000,29.05,821.5,1000.0
987000,28.725,821.5,1000.0
988000,28.45,832.55,1000.0
989000,27.45,787.25,1000.0
990000,27.05,753.15,1000.0
991000,27.325,815.5,1000.0
992000,27.125,815.5,1000.0
993000,27.025,754.3,1000.0
994000,27.725,754.3,1000.0
995000,27.45,754.3,1000.0
996000,27.75,754.1,1000.0
997000,28.5,700.0,1000.0
998000,28.525,615.9,1000.0
999000,28.85,638.75,1000.0
1000000,28.65,577.6,1000.0
1001000,27.925,577.6,1000.0
1002000,28.05,548.05,1000.0
1003000,28.175,609.4,1000.0
1004000,27.5,522.1,1000.0
1005000,27.375,522.1,1000.0
1006000,26.85,500.95,1000.0
1007000,26.325,523.5,1000.0
1008000,27.0,607.6,1000.0
1009000,27.175,587.65,1000.0
1010000,27.0,661.8,1000.0
1011000,26.9,575.4,1000.0
1012000,28.225,604.95,1000.0
1013000,28.15,540.0,1000.0
1014000,27.925,576.5,1000.0
1015000,28.0,495.2,1000.0
1016000,28.1,590.45,1000.0
1017000,28.025,622.0,1000.0
1018000,28.0,622.0,1000.0
1019000,27.725,583.85,1000.0
1020000,28.2,604.95,1000.0
1021000,28.725,623.85,1000.0
1022000,27.525,555.85,1000.0
1023000,27.325,562.15,1000.0
1024000,27.4,539.5,1000.0
1025000,27.35,620.8,1000.0
1026000,27.4,620.8,1000.0
1027000,26.925,524.5,1000.0
1028000,26.875,524.5,1000.0
1029000,26.775,512.8,1000.0
1030000,26.825,512.8,1000.0
1031000,26.325,550.35,1000.0
1032000,26.1,527.3,1000.0
1033000,26.1,577.85,1000.0
1034000,25.925,576.6,1000.0
1035000,26.55,576.6,1000.0
1036000,26.325,489.55,1000.0
1037000,26.6,585.85,1000.0
1038000,26.275,585.85,1000.0
1039000,26.25,583.35,1000.0
1040000,25.8,505.9,1000.0
1041000,25.675,493.25,1000.0
1042000,25.375,487.5,1000.0
1043000,25.5,432.95,1000.0
1044000,25.6,444.9,1000.0
1045000,24.775,353.9,1000.0
1046000,25.05,347.9,1000.0
1047000,25.35,275.25,1000.0
1048000,24.95,178.85,1000.0
1049000,25.05,240.3,1000.0
1050000,25.2,231.65,1000.0
1051000,25.525,244.3,1000.0
1052000,26.1,341.1,1000.0
1053000,26.7,347.5,1000.0
1054000,26.275,316.5,1000.0
1055000,26.45,345.5,1000.0
1056000,26.35,362.95,1000.0
1057000,26.15,435.6,1000.0
1058000,26.25,435.9,1000.0
1059000,26.175,421.3,1000.0
1060000,26.225,418.9,1000.0
1061000,26.05,448.85,1000.0
1062000,26.5,448.85,1000.0
1063000,25.775,441.35,1000.0
1064000,26.2,443.7,1000.0
1065000,26.1,468.75,1000.0
1066000,26.05,512.4,1000.0
1067000,25.575,415.95,1000.0
1068000,25.575,417.8,1000.0
1069000,25.45,370.1,1000.0
1070000,25.425,367.85,1000.0
1071000,25.3,367.85,1000.0
1072000,24.875,278.3,1000.0
1073000,25.075,277.55,1000.0
1074000,24.975,275.1,1000.0
1075000,25.5,312.05,1000.0
1076000,25.675,270.75,1000.0
1077000,26.175,271.45,1000.0
1078000,26.6,349.6,1000.0
1079000,26.425,401.35,1000.0
1080000,26.975,492.1,1000.0
1081000,26.975,405.7,1000.0
1082000,26.7,452.1,1000.0
1083000,26.725,488.65,1000.0
1084000,27.675,577.6,1000.0
1085000,27.075,484.35,1000.0
1086000,26.85,464.75,1000.0
1087000,26.525,463.9,1000.0
1088000,26.4,420.9,1000.0
1089000,26.575,369.45,1000.0
1090000,25.775,274.15,1000.0
1091000,25.65,295.3,1000.0
1092000,25.725,248.6,1000.0
1093000,26.15,213.0,1000.0
1094000,25.875,217.9,1000.0
1095000,25.75,219.25,1000.0
1096000,25.85,215.55,1000.0
1097000,26.175,225.45,1000.0
1098000,25.85,188.2,1000.0
1099000,26.15,187.75,1000.0
1100000,26.025,186.25,1000.0
1101000,26.025,155.7,1000.0
1102000,25.8,150.35,1000.0
1103000,25.65,149.05,1000.0
1104000,25.05,57.6,1000.0
1105000,25.075,53.05,1000.0
1106000,24.975,52.9,995.0
1107000,24.8,77.8,995.0
1108000,24.8,77.95,995.0
1109000,24.725,103.4,995.0
1110000,25.2,200.2,995.0
1111000,25.2,199.5,995.0
1112000,25.45,204.1,995.0
1113000,25.275,204.9,995.0
1114000,24.875,199.5,995.0
1115000,24.975,200.6,995.0
1116000,25.125,200.65,1000.0
1117000,25.0,166.05,1000.0
1118000,24.9,165.65,1000.0
1119000,24.8,140.2,1000.0
1120000,24.725,47.85,1000.0
1121000,25.025,51.1,1000.0
1122000,24.9,45.1,1000.0
1123000,24.775,46.15,1000.0
1124000,25.175,49.8,1000.0
1125000,25.375,75.9,1000.0
1126000,25.125,76.5,1000.0
1127000,25.425,77.55,1000.0
1128000,25.625,77.9,1000.0
1129000,25.625,80.3,1000.0
1130000,25.325,83.6,1000.0
1131000,25.05,81.05,1000.0
1132000,25.025,82.7,1000.0
1133000,24.825,79.55,1000.0
1134000,24.55,75.75,1000.0
1135000,24.425,67.25,1000.0
1136000,24.725,67.85,1000.0
1137000,24.625,85.35,1000.0
1138000,24.45,84.7,1000.0
1139000,24.25,81.2,1000.0
1140000,24.425,74.7,1000.0
1141000,24.725,75.65,1000.0
1142000,24.55,73.9,996.3
1143000,24.775,75.4,996.3
1144000,24.9,75.95,969.3
1145000,25.1,64.0,969.3
1146000,25.0,63.25,969.3
1147000,24.9,46.25,969.3
1148000,24.875,46.3,969.3
1149000,25.05,46.65,969.3
1150000,25.15,49.6,969.3
1151000,26.325,144.45,969.3
1152000,26.4,144.25,973.0
1153000,26.3,143.8,973.0
1154000,26.15,143.15,1000.0
1155000,25.75,137.7,1000.0
1156000,25.675,137.1,1000.0
1157000,26.05,136.6,1000.0
1158000,26.175,138.0,1000.0
1159000,26.075,138.4,1000.0
1160000,26.175,156.6,1000.0
1161000,24.575,59.6,1000.0
1162000,24.675,67.65,1000.0
1163000,24.675,71.3,1000.0
1164000,24.8,72.15,1000.0
1165000,24.9,70.7,1000.0
1166000,24.875,72.05,1000.0
1167000,24.925,75.55,1000.0
1168000,24.925,74.5,1000.0
1169000,24.925,73.6,1000.0
1170000,24.725,51.3,1000.0
1171000,25.125,61.3,1000.0
1172000,25.15,53.85,1000.0
1173000,25.325,49.7,1000.0
1174000,25.325,50.45,1000.0
1175000,25.25,50.65,1000.0
1176000,25.175,48.9,978.625
1177000,24.725,44.2,978.625
1178000,24.675,44.7,978.625
1179000,24.775,46.75,978.625
1180000,24.675,47.45,978.625
1181000,24.35,40.4,978.625
1182000,24.05,40.15,978.625
1183000,24.05,40.3,978.625
1184000,24.125,40.2,978.625
1185000,24.4,40.3,978.625
1186000,24.275,41.3,1000.0
1187000,24.275,41.15,1000.0
1188000,24.6,41.45,1000.0
1189000,24.625,40.05,1000.0
1190000,24.825,39.0,1000.0
1191000,24.75,35.9,985.675
1192000,24.875,36.65,985.675
1193000,24.7,39.65,985.675
1194000,24.7,39.65,985.675
1195000,24.4,40.25,985.675
1196000,24.7,39.8,985.675
1197000,24.6,40.25,985.675
1198000,24.3,38.95,985.675
1199000,24.175,38.25,985.675
1200000,23.975,39.15,985.675
1201000,24.475,43.25,1000.0
1202000,24.55,42.25,1000.0
1203000,24.575,39.5,1000.0
1204000,24.425,38.65,1000.0
1205000,24.375,37.55,1000.0
1206000,24.425,38.1,1000.0
1207000,24.525,38.15,1000.0
1208000,24.625,38.85,1000.0
1209000,24.625,38.9,1000.0
1210000,24.85,39.2,1000.0
1211000,24.55,35.75,1000.0
1212000,24.55,35.7,1000.0
1213000,24.625,35.8,1000.0
1214000,24.575,35.1,1000.0
1215000,24.625,35.35,1000.0
1216000,24.675,34.6,1000.0
1217000,25.0,36.45,1000.0
1218000,25.025,35.9,1000.0
1219000,24.825,35.55,903.85
1220000,24.5,35.1,903.85
1221000,24.3,34.55,903.85
1222000,24.375,34.8,903.85
1223000,24.25,33.85,903.85
1224000,24.375,34.4,903.85
1225000,24.5,34.6,903.85
1226000,24.1,34.25,903.85
1227000,24.075,32.55,903.85
1228000,24.05,32.7,903.85
1229000,24.25,33.6,1000.0
1230000,24.45,32.85,912.875
1231000,24.65,33.3,912.875
1232000,24.375,33.4,912.875
1233000,24.425,34.2,912.875
1234000,24.25,34.25,912.875
1235000,24.05,33.95,912.875
1236000,24.35,34.2,912.875
1237000,23.95,33.15,912.875
1238000,23.75,32.65,912.875
1239000,23.75,32.5,912.875
1240000,23.5,32.65,993.7
1241000,23.425,32.85,993.7
1242000,23.6,33.05,993.7
1243000,23.45,32.8,993.7
1244000,23.4,32.1,980.575
1245000,23.6,32.2,980.575
1246000,23.625,32.85,980.575
1247000,23.675,33.8,980.575
1248000,23.8,33.75,884.675
1249000,23.7,33.25,884.675
1250000,23.95,33.15,877.2
1251000,24.025,32.9,856.25
1252000,24.175,33.6,856.25
1253000,24.475,33.5,856.25
1254000,24.6,34.55,869.375
1255000,24.475,34.55,869.375
1256000,24.35,33.8,869.375
1257000,24.525,33.4,869.375
1258000,24.425,33.55,874.6
1259000,24.45,33.55,798.5
1260000,24.15,33.9,812.275
1261000,23.85,33.5,833.225
1262000,23.8,32.5,781.275
1263000,23.5,32.0,686.85
1264000,23.875,32.0,686.85
1265000,23.675,31.55,686.85
1266000,23.7,32.0,686.85
1267000,23.475,31.45,600.15
1268000,23.875,35.35,690.825
1269000,24.075,35.5,766.925
1270000,24.2,35.1,766.925
1271000,24.3,35.5,745.025
1272000,24.425,35.8,796.975
1273000,24.65,36.5,891.4
1274000,24.35,35.8,798.675
1275000,24.875,37.2,798.675
1276000,25.15,37.3,798.675
1277000,25.35,37.65,885.375
1278000,25.325,33.95,885.375
1279000,25.1,34.45,885.375
1280000,25.375,34.55,885.375
1281000,25.4,34.7,907.275
1282000,25.1,34.15,907.275
1283000,24.975,34.0,907.275
1284000,25.0,34.4,1000.0
1285000,24.975,33.1,1000.0
1286000,25.025,33.6,1000.0
1287000,25.05,34.2,1000.0
1288000,25.275,36.15,1000.0
1289000,25.575,36.05,1000.0
1290000,25.275,35.9,1000.0
1291000,25.35,35.75,906.2
1292000,25.35,35.5,812.55
1293000,25.4,35.5,812.55
1294000,25.4,35.35,720.025
1295000,24.9,35.0,644.2
1296000,24.675,34.2,644.2
1297000,24.475,33.3,644.2
1298000,23.575,31.0,548.0
1299000,23.2,30.85,525.05
1300000,23.2,30.95,525.05
1301000,23.325,31.15,618.85
1302000,23.325,31.15,712.5
1303000,23.175,31.1,705.125
1304000,23.175,30.65,797.65
1305000,23.175,30.5,778.35
1306000,22.9,30.65,778.35
1307000,22.875,30.55,684.075
1308000,23.15,30.7,780.275
1309000,23.225,30.4,744.35
1310000,23.45,30.45,652.25
1311000,23.35,29.8,629.0
1312000,23.525,30.1,534.4
1313000,23.725,29.7,446.775
1314000,23.8,30.0,446.775
1315000,24.0,30.65,537.45
1316000,23.875,30.1,513.975
1317000,24.075,30.35,513.45
1318000,24.2,30.7,513.45
1319000,24.4,30.7,572.325
1320000,24.1,30.4,576.05
1321000,24.075,30.5,599.3
1322000,23.875,30.45,693.9
1323000,23.8,30.45,788.9
1324000,23.8,30.45,788.9
1325000,23.825,30.2,697.55
1326000,24.025,30.4,634.8
1327000,24.025,30.75,729.6
1328000,24.0,30.7,653.85
1329000,24.1,31.15,653.85
1330000,24.475,31.75,742.225
1331000,24.3,31.95,742.225
1332000,24.4,31.9,742.225
1333000,24.2,31.85,646.125
1334000,24.0,31.4,625.175
1335000,23.9,31.5,720.975
1336000,23.9,31.35,786.25
1337000,23.825,30.9,786.25
1338000,23.825,30.85,770.9
1339000,23.525,30.1,674.575
1340000,23.275,29.9,674.575
1341000,23.55,29.75,598.95
1342000,23.475,29.55,510.2
1343000,23.75,29.6,606.3
1344000,23.95,29.9,627.25
1345000,23.85,29.8,603.975
1346000,23.975,30.45,530.175
1347000,23.95,30.4,506.725
1348000,23.975,30.15,597.825
1349000,23.975,30.25,599.075
1350000,23.925,29.8,503.55
1351000,23.925,30.1,556.575
1352000,24.0,30.35,645.325
1353000,24.0,30.4,562.075
1354000,23.925,30.55,544.175
1355000,24.025,30.75,567.45
1356000,23.875,30.2,662.2
1357000,23.775,30.55,685.65
1358000,23.55,30.9,662.15
1359000,23.65,30.85,757.225
1360000,23.75,31.4,830.575
1361000,23.575,31.0,758.775
1362000,23.475,30.75,664.925
1363000,23.3,30.9,748.175
1364000,23.4,30.7,766.075
1365000,23.275,30.5,670.475
1366000,23.4,30.65,670.475
1367000,23.5,30.55,575.35
1368000,23.9,30.45,588.35
1369000,24.0,31.05,588.35
1370000,24.0,30.65,515.7
1371000,24.0,30.65,514.0
1372000,23.9,30.75,513.175
1373000,24.075,30.65,417.125
1374000,24.05,31.25,417.125
1375000,24.15,31.05,416.775
1376000,24.225,30.9,320.75
1377000,24.225,30.55,320.5
1378000,24.225,30.75,331.0
1379000,24.05,30.75,331.0
1380000,24.275,31.2,335.1
1381000,24.275,31.2,339.35
1382000,24.5,31.2,349.65
1383000,24.6,31.55,445.7
1384000,24.325,31.2,366.15
1385000,24.925,31.8,462.1
1386000,25.05,31.85,464.9
1387000,25.175,32.7,538.125
1388000,24.975,32.6,450.525
1389000,24.975,32.45,358.0
1390000,24.675,32.55,425.2
1391000,24.95,32.9,425.55
1392000,25.125,33.1,417.375
1393000,24.975,32.65,329.375
1394000,25.15,32.55,313.95
1395000,24.75,32.1,217.65
1396000,24.55,31.9,214.675
1397000,24.425,31.1,140.9
1398000,24.475,30.8,228.5
1399000,24.25,30.6,321.025
1400000,24.425,30.35,344.55
1401000,24.225,30.1,350.25
1402000,24.125,29.85,347.55
1403000,24.175,30.0,415.15
1404000,24.375,30.0,415.125
1405000,24.225,30.0,416.15
1406000,24.3,30.3,512.35
1407000,24.2,30.35,513.075
1408000,24.15,30.2,417.7
1409000,24.35,30.05,328.825
1410000,24.25,30.2,233.575
1411000,24.15,30.4,231.0
1412000,23.95,30.45,305.3
1413000,23.975,30.45,230.775
1414000,23.7,30.3,231.575
1415000,23.45,30.3,230.525
1416000,23.35,30.1,134.2
1417000,23.35,30.1,133.575
1418000,23.575,30.7,140.375
1419000,23.575,31.0,133.95
1420000,23.775,30.7,133.725
1421000,24.0,31.0,134.95
1422000,24.4,31.2,61.45
1423000,24.275,31.0,61.05
1424000,24.075,30.85,59.5
1425000,24.475,30.6,65.275
1426000,24.225,30.35,66.35
1427000,24.325,30.25,66.65
1428000,24.0,29.4,59.075
1429000,24.325,29.25,58.35
1430000,24.125,29.05,57.7
1431000,23.9,28.3,49.1
1432000,23.45,28.2,119.75
1433000,23.45,28.0,119.1
1434000,23.85,28.15,120.025
1435000,23.65,28.45,210.575
1436000,23.825,28.6,305.825
1437000,23.625,28.55,306.05
1438000,23.825,29.1,307.575
1439000,23.725,29.05,403.6
1440000,23.825,29.25,403.525
1441000,24.075,30.0,499.275
1442000,24.35,30.3,502.35
1443000,24.25,30.4,502.15
1444000,24.25,30.6,504.05
1445000,24.35,30.3,408.475
1446000,24.525,30.8,313.45
1447000,24.725,30.85,408.75
1448000,24.425,30.5,407.525
1449000,24.2,30.5,312.0
1450000,24.025,30.2,314.425
1451000,23.975,29.75,220.8
1452000,23.95,29.55,149.975
1453000,24.05,29.8,153.95
1454000,23.925,29.9,223.35
1455000,23.925,30.15,223.175
1456000,23.725,29.75,222.075
1457000,23.725,29.85,125.825
1458000,23.95,30.2,125.65
1459000,24.275,30.5,125.15
1460000,24.25,30.7,123.1
1461000,23.975,30.55,121.2
1462000,23.675,30.25,116.675
1463000,23.575,30.15,112.725
1464000,23.675,30.15,41.0
1465000,23.675,30.25,43.075
1466000,23.675,30.35,43.725
1467000,24.0,30.65,139.975
1468000,24.075,30.4,139.75
1469000,23.85,30.1,213.15
1470000,23.875,30.05,213.3
1471000,23.95,29.8,212.525
1472000,24.075,29.85,212.8
1473000,24.275,29.95,212.9
1474000,24.0,29.6,213.1
1475000,23.9,29.5,210.475
1476000,24.025,29.7,305.95
1477000,23.8,29.45,209.9
1478000,23.7,29.8,211.975
1479000,23.65,29.9,138.75
1480000,23.725,30.15,138.825
1481000,23.825,30.55,139.125
1482000,24.15,30.7,139.4
1483000,24.35,30.7,139.825
1484000,24.55,30.8,140.95
1485000,24.85,30.95,142.1
1486000,24.85,30.85,46.15
1487000,24.975,31.25,47.85
1488000,24.975,31.05,46.95
1489000,25.325,31.35,120.075
1490000,25.625,31.5,121.475
1491000,25.625,31.0,120.875
1492000,25.475,30.85,120.675
1493000,25.175,30.95,120.225
1494000,25.35,30.85,118.325
1495000,25.15,30.75,117.65
1496000,25.125,30.6,120.05
1497000,24.9,30.3,117.7
1498000,24.825,30.3,116.55
1499000,24.425,29.95,43.7
1500000,24.225,29.85,41.8


==> results/final2/laboratory_CENTRALIZED_TLCD/2024-10-12_09-42-54.csv <==
steps,prc_25,prc_50,prc_75
1000,1000.0,1000.0,1000.0
2000,1000.0,1000.0,1000.0
3000,1000.0,1000.0,1000.0
4000,1000.0,1000.0,1000.0
5000,1000.0,1000.0,1000.0
6000,1000.0,1000.0,1000.0
7000,1000.0,1000.0,1000.0
8000,1000.0,1000.0,1000.0
9000,1000.0,1000.0,1000.0
10000,1000.0,1000.0,1000.0
11000,1000.0,1000.0,1000.0
12000,1000.0,1000.0,1000.0
13000,1000.0,1000.0,1000.0
14000,1000.0,1000.0,1000.0
15000,1000.0,1000.0,1000.0
16000,1000.0,1000.0,1000.0
17000,1000.0,1000.0,1000.0
18000,1000.0,1000.0,1000.0
19000,1000.0,1000.0,1000.0
20000,1000.0,1000.0,1000.0
21000,1000.0,1000.0,1000.0
22000,1000.0,1000.0,1000.0
23000,1000.0,1000.0,1000.0
24000,1000.0,1000.0,1000.0
25000,1000.0,1000.0,1000.0
26000,1000.0,1000.0,1000.0
27000,1000.0,1000.0,1000.0
28000,1000.0,1000.0,1000.0
29000,1000.0,1000.0,1000.0
30000,1000.0,1000.0,1000.0
31000,1000.0,1000.0,1000.0
32000,1000.0,1000.0,1000.0
33000,1000.0,1000.0,1000.0
34000,1000.0,1000.0,1000.0
35000,1000.0,1000.0,1000.0
36000,1000.0,1000.0,1000.0
37000,1000.0,1000.0,1000.0
38000,1000.0,1000.0,1000.0
39000,1000.0,1000.0,1000.0
40000,1000.0,1000.0,1000.0
41000,1000.0,1000.0,1000.0
42000,1000.0,1000.0,1000.0
43000,1000.0,1000.0,1000.0
44000,1000.0,1000.0,1000.0
45000,1000.0,1000.0,1000.0
46000,1000.0,1000.0,1000.0
47000,1000.0,1000.0,1000.0
48000,1000.0,1000.0,1000.0
49000,1000.0,1000.0,1000.0
50000,1000.0,1000.0,1000.0
51000,1000.0,1000.0,1000.0
52000,1000.0,1000.0,1000.0
53000,1000.0,1000.0,1000.0
54000,1000.0,1000.0,1000.0
55000,1000.0,1000.0,1000.0
56000,1000.0,1000.0,1000.0
57000,1000.0,1000.0,1000.0
58000,1000.0,1000.0,1000.0
59000,1000.0,1000.0,1000.0
60000,1000.0,1000.0,1000.0
61000,1000.0,1000.0,1000.0
62000,1000.0,1000.0,1000.0
63000,1000.0,1000.0,1000.0
64000,1000.0,1000.0,1000.0
65000,1000.0,1000.0,1000.0
66000,1000.0,1000.0,1000.0
67000,1000.0,1000.0,1000.0
68000,1000.0,1000.0,1000.0
69000,1000.0,1000.0,1000.0
70000,1000.0,1000.0,1000.0
71000,1000.0,1000.0,1000.0
72000,1000.0,1000.0,1000.0
73000,1000.0,1000.0,1000.0
74000,1000.0,1000.0,1000.0
75000,1000.0,1000.0,1000.0
76000,1000.0,1000.0,1000.0
77000,1000.0,1000.0,1000.0
78000,1000.0,1000.0,1000.0
79000,1000.0,1000.0,1000.0
80000,1000.0,1000.0,1000.0
81000,1000.0,1000.0,1000.0
82000,1000.0,1000.0,1000.0
83000,1000.0,1000.0,1000.0
84000,1000.0,1000.0,1000.0
85000,1000.0,1000.0,1000.0
86000,1000.0,1000.0,1000.0
87000,1000.0,1000.0,1000.0
88000,1000.0,1000.0,1000.0
89000,1000.0,1000.0,1000.0
90000,1000.0,1000.0,1000.0
91000,1000.0,1000.0,1000.0
92000,1000.0,1000.0,1000.0
93000,1000.0,1000.0,1000.0
94000,1000.0,1000.0,1000.0
95000,1000.0,1000.0,1000.0
96000,1000.0,1000.0,1000.0
97000,1000.0,1000.0,1000.0
98000,1000.0,1000.0,1000.0
99000,1000.0,1000.0,1000.0
100000,1000.0,1000.0,1000.0
101000,1000.0,1000.0,1000.0
102000,1000.0,1000.0,1000.0
103000,1000.0,1000.0,1000.0
104000,1000.0,1000.0,1000.0
105000,1000.0,1000.0,1000.0
106000,1000.0,1000.0,1000.0
107000,1000.0,1000.0,1000.0
108000,1000.0,1000.0,1000.0
109000,1000.0,1000.0,1000.0
110000,1000.0,1000.0,1000.0
111000,1000.0,1000.0,1000.0
112000,1000.0,1000.0,1000.0
113000,1000.0,1000.0,1000.0
114000,1000.0,1000.0,1000.0
115000,1000.0,1000.0,1000.0
116000,1000.0,1000.0,1000.0
117000,1000.0,1000.0,1000.0
118000,1000.0,1000.0,1000.0
119000,1000.0,1000.0,1000.0
120000,1000.0,1000.0,1000.0
121000,1000.0,1000.0,1000.0
122000,1000.0,1000.0,1000.0
123000,1000.0,1000.0,1000.0
124000,1000.0,1000.0,1000.0
125000,1000.0,1000.0,1000.0
126000,1000.0,1000.0,1000.0
127000,1000.0,1000.0,1000.0
128000,1000.0,1000.0,1000.0
129000,1000.0,1000.0,1000.0
130000,1000.0,1000.0,1000.0
131000,1000.0,1000.0,1000.0
132000,1000.0,1000.0,1000.0
133000,1000.0,1000.0,1000.0
134000,1000.0,1000.0,1000.0
135000,1000.0,1000.0,1000.0
136000,1000.0,1000.0,1000.0
137000,1000.0,1000.0,1000.0
138000,1000.0,1000.0,1000.0
139000,1000.0,1000.0,1000.0
140000,1000.0,1000.0,1000.0
141000,1000.0,1000.0,1000.0
142000,1000.0,1000.0,1000.0
143000,1000.0,1000.0,1000.0
144000,1000.0,1000.0,1000.0
145000,1000.0,1000.0,1000.0
146000,1000.0,1000.0,1000.0
147000,1000.0,1000.0,1000.0
148000,1000.0,1000.0,1000.0
149000,1000.0,1000.0,1000.0
150000,1000.0,1000.0,1000.0
151000,1000.0,1000.0,1000.0
152000,1000.0,1000.0,1000.0
153000,1000.0,1000.0,1000.0
154000,1000.0,1000.0,1000.0
155000,1000.0,1000.0,1000.0
156000,1000.0,1000.0,1000.0
157000,1000.0,1000.0,1000.0
158000,1000.0,1000.0,1000.0
159000,1000.0,1000.0,1000.0
160000,1000.0,1000.0,1000.0
161000,1000.0,1000.0,1000.0
162000,1000.0,1000.0,1000.0
163000,1000.0,1000.0,1000.0
164000,1000.0,1000.0,1000.0
165000,1000.0,1000.0,1000.0
166000,1000.0,1000.0,1000.0
167000,1000.0,1000.0,1000.0
168000,1000.0,1000.0,1000.0
169000,1000.0,1000.0,1000.0
170000,1000.0,1000.0,1000.0
171000,1000.0,1000.0,1000.0
172000,1000.0,1000.0,1000.0
173000,1000.0,1000.0,1000.0
174000,1000.0,1000.0,1000.0
175000,1000.0,1000.0,1000.0
176000,1000.0,1000.0,1000.0
177000,1000.0,1000.0,1000.0
178000,1000.0,1000.0,1000.0
179000,1000.0,1000.0,1000.0
180000,1000.0,1000.0,1000.0
181000,1000.0,1000.0,1000.0
182000,1000.0,1000.0,1000.0
183000,1000.0,1000.0,1000.0
184000,1000.0,1000.0,1000.0
185000,1000.0,1000.0,1000.0
186000,1000.0,1000.0,1000.0
187000,1000.0,1000.0,1000.0
188000,1000.0,1000.0,1000.0
189000,1000.0,1000.0,1000.0
190000,1000.0,1000.0,1000.0
191000,1000.0,1000.0,1000.0
192000,1000.0,1000.0,1000.0
193000,1000.0,1000.0,1000.0
194000,1000.0,1000.0,1000.0
195000,1000.0,1000.0,1000.0
196000,1000.0,1000.0,1000.0
197000,1000.0,1000.0,1000.0
198000,1000.0,1000.0,1000.0
199000,1000.0,1000.0,1000.0
200000,1000.0,1000.0,1000.0
201000,1000.0,1000.0,1000.0
202000,1000.0,1000.0,1000.0
203000,1000.0,1000.0,1000.0
204000,1000.0,1000.0,1000.0
205000,1000.0,1000.0,1000.0
206000,1000.0,1000.0,1000.0
207000,1000.0,1000.0,1000.0
208000,1000.0,1000.0,1000.0
209000,1000.0,1000.0,1000.0
210000,1000.0,1000.0,1000.0
211000,1000.0,1000.0,1000.0
212000,1000.0,1000.0,1000.0
213000,1000.0,1000.0,1000.0
214000,1000.0,1000.0,1000.0
215000,1000.0,1000.0,1000.0
216000,1000.0,1000.0,1000.0
217000,1000.0,1000.0,1000.0
218000,1000.0,1000.0,1000.0
219000,1000.0,1000.0,1000.0
220000,1000.0,1000.0,1000.0
221000,1000.0,1000.0,1000.0
222000,1000.0,1000.0,1000.0
223000,1000.0,1000.0,1000.0
224000,1000.0,1000.0,1000.0
225000,1000.0,1000.0,1000.0
226000,1000.0,1000.0,1000.0
227000,1000.0,1000.0,1000.0
228000,1000.0,1000.0,1000.0
229000,1000.0,1000.0,1000.0
230000,1000.0,1000.0,1000.0
231000,1000.0,1000.0,1000.0
232000,1000.0,1000.0,1000.0
233000,1000.0,1000.0,1000.0
234000,1000.0,1000.0,1000.0
235000,1000.0,1000.0,1000.0
236000,1000.0,1000.0,1000.0
237000,1000.0,1000.0,1000.0
238000,1000.0,1000.0,1000.0
239000,1000.0,1000.0,1000.0
240000,1000.0,1000.0,1000.0
241000,1000.0,1000.0,1000.0
242000,1000.0,1000.0,1000.0
243000,1000.0,1000.0,1000.0
244000,1000.0,1000.0,1000.0
245000,1000.0,1000.0,1000.0
246000,1000.0,1000.0,1000.0
247000,1000.0,1000.0,1000.0
248000,1000.0,1000.0,1000.0
249000,1000.0,1000.0,1000.0
250000,1000.0,1000.0,1000.0
251000,1000.0,1000.0,1000.0
252000,1000.0,1000.0,1000.0
253000,1000.0,1000.0,1000.0
254000,1000.0,1000.0,1000.0
255000,1000.0,1000.0,1000.0
256000,1000.0,1000.0,1000.0
257000,1000.0,1000.0,1000.0
258000,1000.0,1000.0,1000.0
259000,1000.0,1000.0,1000.0
260000,1000.0,1000.0,1000.0
261000,1000.0,1000.0,1000.0
262000,1000.0,1000.0,1000.0
263000,1000.0,1000.0,1000.0
264000,1000.0,1000.0,1000.0
265000,1000.0,1000.0,1000.0
266000,1000.0,1000.0,1000.0
267000,1000.0,1000.0,1000.0
268000,1000.0,1000.0,1000.0
269000,1000.0,1000.0,1000.0
270000,1000.0,1000.0,1000.0
271000,1000.0,1000.0,1000.0
272000,1000.0,1000.0,1000.0
273000,1000.0,1000.0,1000.0
274000,1000.0,1000.0,1000.0
275000,1000.0,1000.0,1000.0
276000,1000.0,1000.0,1000.0
277000,1000.0,1000.0,1000.0
278000,1000.0,1000.0,1000.0
279000,1000.0,1000.0,1000.0
280000,1000.0,1000.0,1000.0
281000,1000.0,1000.0,1000.0
282000,1000.0,1000.0,1000.0
283000,1000.0,1000.0,1000.0
284000,1000.0,1000.0,1000.0
285000,1000.0,1000.0,1000.0
286000,1000.0,1000.0,1000.0
287000,1000.0,1000.0,1000.0
288000,1000.0,1000.0,1000.0
289000,1000.0,1000.0,1000.0
290000,1000.0,1000.0,1000.0
291000,1000.0,1000.0,1000.0
292000,1000.0,1000.0,1000.0
293000,1000.0,1000.0,1000.0
294000,1000.0,1000.0,1000.0
295000,1000.0,1000.0,1000.0
296000,1000.0,1000.0,1000.0
297000,1000.0,1000.0,1000.0
298000,1000.0,1000.0,1000.0
299000,1000.0,1000.0,1000.0
300000,1000.0,1000.0,1000.0
301000,1000.0,1000.0,1000.0
302000,1000.0,1000.0,1000.0
303000,1000.0,1000.0,1000.0
304000,1000.0,1000.0,1000.0
305000,1000.0,1000.0,1000.0
306000,1000.0,1000.0,1000.0
307000,1000.0,1000.0,1000.0
308000,1000.0,1000.0,1000.0
309000,1000.0,1000.0,1000.0
310000,1000.0,1000.0,1000.0
311000,1000.0,1000.0,1000.0
312000,1000.0,1000.0,1000.0
313000,1000.0,1000.0,1000.0
314000,1000.0,1000.0,1000.0
315000,1000.0,1000.0,1000.0
316000,1000.0,1000.0,1000.0
317000,1000.0,1000.0,1000.0
318000,1000.0,1000.0,1000.0
319000,1000.0,1000.0,1000.0
320000,1000.0,1000.0,1000.0
321000,1000.0,1000.0,1000.0
322000,1000.0,1000.0,1000.0
323000,1000.0,1000.0,1000.0
324000,982.075,1000.0,1000.0
325000,982.075,1000.0,1000.0
326000,982.075,1000.0,1000.0
327000,976.075,1000.0,1000.0
328000,976.075,1000.0,1000.0
329000,976.075,1000.0,1000.0
330000,911.875,1000.0,1000.0
331000,911.875,1000.0,1000.0
332000,911.875,1000.0,1000.0
333000,911.875,1000.0,1000.0
334000,885.75,1000.0,1000.0
335000,874.575,1000.0,1000.0
336000,874.575,1000.0,1000.0
337000,880.575,1000.0,1000.0
338000,844.95,1000.0,1000.0
339000,844.95,1000.0,1000.0
340000,909.15,1000.0,1000.0
341000,909.15,1000.0,1000.0
342000,909.15,1000.0,1000.0
343000,883.575,1000.0,1000.0
344000,927.625,1000.0,1000.0
345000,885.425,1000.0,1000.0
346000,875.225,1000.0,1000.0
347000,839.45,1000.0,1000.0
348000,843.575,1000.0,1000.0
349000,843.575,1000.0,1000.0
350000,785.75,1000.0,1000.0
351000,785.75,1000.0,1000.0
352000,714.8,1000.0,1000.0
353000,740.375,1000.0,1000.0
354000,702.35,1000.0,1000.0
355000,687.025,1000.0,1000.0
356000,697.225,1000.0,1000.0
357000,733.0,1000.0,1000.0
358000,707.525,1000.0,1000.0
359000,707.525,1000.0,1000.0
360000,728.075,1000.0,1000.0
361000,698.525,1000.0,1000.0
362000,690.475,1000.0,1000.0
363000,612.875,1000.0,1000.0
364000,588.7,1000.0,1000.0
365000,620.5,1000.0,1000.0
366000,555.875,1000.0,1000.0
367000,482.0,1000.0,1000.0
368000,538.975,1000.0,1000.0
369000,469.95,1000.0,1000.0
370000,445.825,1000.0,1000.0
371000,401.4,1000.0,1000.0
372000,444.775,1000.0,1000.0
373000,427.825,1000.0,1000.0
374000,490.025,1000.0,1000.0
375000,515.825,1000.0,1000.0
376000,485.25,1000.0,1000.0
377000,559.125,1000.0,1000.0
378000,522.75,1000.0,1000.0
379000,501.975,1000.0,1000.0
380000,532.25,1000.0,1000.0
381000,526.95,1000.0,1000.0
382000,525.525,1000.0,1000.0
383000,524.05,1000.0,1000.0
384000,447.95,1000.0,1000.0
385000,363.925,1000.0,1000.0
386000,365.15,1000.0,1000.0
387000,268.4,1000.0,1000.0
388000,296.075,1000.0,1000.0
389000,308.975,1000.0,1000.0
390000,256.1,1000.0,1000.0
391000,329.9,1000.0,1000.0
392000,291.45,1000.0,1000.0
393000,293.125,1000.0,1000.0
394000,274.675,1000.0,1000.0
395000,279.025,1000.0,1000.0
396000,276.7,1000.0,1000.0
397000,287.925,1000.0,1000.0
398000,207.425,1000.0,1000.0
399000,189.35,1000.0,1000.0
400000,176.175,1000.0,1000.0
401000,84.925,1000.0,1000.0
402000,63.975,1000.0,1000.0
403000,61.05,1000.0,1000.0
404000,61.875,1000.0,1000.0
405000,55.975,1000.0,1000.0
406000,55.5,1000.0,1000.0
407000,43.8,1000.0,1000.0
408000,42.875,1000.0,1000.0
409000,40.975,1000.0,1000.0
410000,53.775,1000.0,1000.0
411000,54.425,1000.0,1000.0
412000,54.35,981.35,1000.0
413000,55.925,981.35,1000.0
414000,52.375,981.35,1000.0
415000,53.675,981.35,1000.0
416000,54.65,981.35,1000.0
417000,55.55,981.35,1000.0
418000,48.5,981.35,1000.0
419000,48.6,981.35,1000.0
420000,38.525,981.35,1000.0
421000,38.425,981.35,1000.0
422000,38.175,1000.0,1000.0
423000,36.725,1000.0,1000.0
424000,37.5,1000.0,1000.0
425000,35.975,1000.0,1000.0
426000,34.375,1000.0,1000.0
427000,33.775,1000.0,1000.0
428000,35.375,1000.0,1000.0
429000,34.7,1000.0,1000.0
430000,32.55,1000.0,1000.0
431000,32.7,1000.0,1000.0
432000,31.9,1000.0,1000.0
433000,31.75,1000.0,1000.0
434000,31.4,1000.0,1000.0
435000,31.125,1000.0,1000.0
436000,31.625,1000.0,1000.0
437000,31.475,1000.0,1000.0
438000,30.325,1000.0,1000.0
439000,30.75,1000.0,1000.0
440000,30.825,1000.0,1000.0
441000,30.0,1000.0,1000.0
442000,30.3,1000.0,1000.0
443000,41.3,1000.0,1000.0
444000,41.075,1000.0,1000.0
445000,41.075,1000.0,1000.0
446000,40.9,1000.0,1000.0
447000,40.825,1000.0,1000.0
448000,40.45,1000.0,1000.0
449000,40.65,1000.0,1000.0
450000,40.4,1000.0,1000.0
451000,39.65,1000.0,1000.0
452000,39.525,995.2,1000.0
453000,28.75,995.2,1000.0
454000,28.85,995.2,1000.0
455000,28.925,955.75,1000.0
456000,29.025,955.75,1000.0
457000,29.1,955.75,1000.0
458000,29.125,955.75,1000.0
459000,28.7,898.55,1000.0
460000,28.3,874.55,1000.0
461000,28.65,834.45,1000.0
462000,28.875,839.25,1000.0
463000,28.55,839.25,1000.0
464000,28.05,825.6,1000.0
465000,27.675,865.05,1000.0
466000,27.45,837.9,1000.0
467000,27.95,837.9,1000.0
468000,27.35,783.7,1000.0
469000,27.825,840.9,1000.0
470000,27.525,776.1,1000.0
471000,27.6,737.85,1000.0
472000,27.275,643.1,1000.0
473000,27.1,550.7,1000.0
474000,27.425,545.75,1000.0
475000,27.8,464.75,1000.0
476000,27.525,397.95,1000.0
477000,26.65,397.95,1000.0
478000,27.125,372.25,1000.0
479000,26.425,333.8,1000.0
480000,26.125,422.6,1000.0
481000,25.825,415.4,1000.0
482000,26.175,486.55,1000.0
483000,26.35,487.9,1000.0
484000,25.9,412.65,1000.0
485000,25.55,456.2,1000.0
486000,25.325,456.45,1000.0
487000,25.425,375.85,1000.0
488000,24.95,438.4,1000.0
489000,24.725,380.8,1000.0
490000,24.925,309.2,1000.0
491000,24.725,298.15,1000.0
492000,24.2,236.7,1000.0
493000,24.2,231.95,1000.0
494000,24.225,325.8,1000.0
495000,24.275,276.35,1000.0
496000,24.4,278.2,1000.0
497000,24.075,262.35,1000.0
498000,24.15,183.3,1000.0
499000,24.35,184.35,1000.0
500000,24.25,159.65,1000.0
501000,24.35,175.1,1000.0
502000,24.525,163.9,1000.0
503000,24.15,162.75,1000.0
504000,24.45,69.75,1000.0
505000,24.25,60.4,1000.0
506000,24.125,68.35,1000.0
507000,24.125,68.15,1000.0
508000,24.45,89.15,1000.0
509000,24.25,87.2,1000.0
510000,24.525,89.1,1000.0
511000,24.525,73.7,1000.0
512000,24.225,73.35,1000.0
513000,24.4,73.1,1000.0
514000,23.975,69.85,1000.0
515000,23.975,70.15,1000.0
516000,24.075,57.55,1000.0
517000,24.05,58.6,1000.0
518000,23.825,37.85,1000.0
519000,23.95,38.45,1000.0
520000,23.75,36.25,1000.0
521000,23.75,36.4,1000.0
522000,24.05,36.4,1000.0
523000,24.075,37.0,1000.0
524000,24.175,37.35,1000.0
525000,24.2,36.7,1000.0
526000,24.0,36.3,1000.0
527000,24.325,35.8,1000.0
528000,24.35,35.2,1000.0
529000,24.35,35.1,1000.0
530000,24.45,34.95,1000.0
531000,24.425,34.7,1000.0
532000,24.45,34.3,1000.0
533000,24.55,35.05,1000.0
534000,24.55,34.65,1000.0
535000,24.325,34.2,1000.0
536000,24.3,34.05,1000.0
537000,24.0,33.55,1000.0
538000,23.9,33.45,1000.0
539000,24.025,33.25,1000.0
540000,23.725,33.05,1000.0
541000,23.65,32.8,1000.0
542000,23.525,33.0,1000.0
543000,23.3,31.7,1000.0
544000,23.225,30.9,1000.0
545000,23.425,31.2,1000.0
546000,23.775,31.5,1000.0
547000,23.675,31.35,1000.0
548000,23.575,31.35,1000.0
549000,23.575,31.2,1000.0
550000,23.375,31.0,1000.0
551000,23.35,30.6,986.925
552000,23.35,31.1,986.925
553000,23.275,31.25,986.925
554000,23.15,31.5,986.925
555000,23.375,31.65,986.925
556000,23.05,31.3,986.925
557000,23.025,30.8,986.925
558000,23.1,30.95,978.75
559000,23.15,31.05,976.45
560000,23.75,31.4,976.45
561000,23.75,31.75,989.525
562000,23.65,31.25,989.525
563000,23.75,31.15,989.525
564000,23.85,30.9,989.525
565000,23.425,30.3,989.525
566000,23.525,30.1,989.525
567000,23.725,30.45,989.525
568000,23.725,30.35,945.7
569000,23.725,30.15,948.0
570000,23.525,30.05,935.025
571000,23.725,30.3,935.025
572000,23.725,30.15,935.025
573000,23.8,30.15,855.7
574000,23.7,30.2,838.3
575000,23.625,30.25,828.1
576000,23.75,30.6,828.1
577000,23.775,30.55,745.575
578000,23.675,30.4,715.55
579000,23.6,30.65,694.1
580000,23.6,30.6,629.65
581000,23.4,30.4,555.525
582000,23.425,30.15,555.525
583000,23.125,30.15,562.075
584000,23.25,29.85,509.15
585000,23.425,29.9,425.275
586000,23.225,29.55,403.85
587000,23.3,29.55,466.1
588000,23.325,29.25,454.375
589000,23.125,28.85,475.825
590000,23.225,28.75,462.35
591000,23.15,28.6,454.675
592000,23.325,28.9,358.8
593000,23.35,28.95,353.2
594000,23.525,29.3,333.8
595000,23.725,29.35,337.875
596000,23.825,29.85,286.375
597000,23.425,29.25,212.95
598000,23.45,29.35,210.7
599000,23.525,29.2,140.4
600000,23.525,29.4,231.3
601000,24.025,29.55,313.1
602000,23.725,29.25,313.25
603000,24.0,29.0,306.5
604000,23.725,29.15,301.4
605000,23.65,28.95,330.075
606000,23.525,28.45,313.6
607000,23.625,28.7,311.55
608000,23.625,28.9,354.025
609000,23.65,29.2,331.325
610000,23.45,28.85,236.475
611000,23.025,28.7,141.3
612000,23.225,28.5,142.75
613000,23.125,28.8,150.125
614000,23.225,28.5,150.625
615000,23.05,28.65,153.05
616000,23.075,28.95,148.0
617000,23.075,28.85,150.625
618000,23.15,29.1,154.75
619000,23.125,28.85,155.65
620000,23.225,28.75,154.75
621000,23.425,28.85,174.45
622000,23.35,29.15,180.925
623000,23.575,29.25,163.65
624000,23.75,29.6,175.1
625000,23.725,29.55,138.3
626000,23.825,29.25,137.8
627000,24.025,29.55,135.2
628000,23.9,29.05,89.25
629000,23.925,29.1,85.825
630000,23.65,28.95,85.55
631000,23.55,28.6,64.4
632000,23.35,28.1,56.45
633000,23.05,27.75,54.75
634000,22.85,27.4,41.45
635000,22.825,27.25,41.275
636000,22.725,27.4,40.3
637000,22.625,27.15,39.7
638000,22.625,27.0,39.0
639000,22.5,27.0,39.1
640000,22.6,27.3,39.2
641000,22.3,27.1,38.725
642000,22.375,27.5,37.875
643000,22.45,27.5,38.25
644000,22.45,27.5,38.6
645000,22.475,27.55,38.95
646000,22.7,27.75,39.425
647000,22.6,27.8,39.625
648000,22.6,28.2,39.8
649000,22.7,28.1,40.65
650000,22.875,28.05,40.525
651000,23.075,28.35,41.075
652000,23.1,28.3,41.075
653000,23.2,28.6,42.025
654000,23.2,28.65,42.075
655000,23.3,28.55,41.15
656000,23.25,28.35,40.525
657000,23.275,28.45,40.75
658000,23.175,28.1,40.225
659000,23.175,28.2,39.35
660000,22.875,28.05,39.475
661000,22.9,28.25,39.7
662000,22.9,28.2,40.3
663000,22.9,27.95,39.4
664000,22.7,27.5,38.575
665000,22.575,27.45,38.675
666000,22.375,27.2,38.15
667000,22.25,26.95,37.375
668000,22.275,27.05,37.45
669000,22.175,26.9,36.65
670000,22.2,26.9,35.95
671000,22.175,26.45,35.975
672000,22.275,26.6,35.45
673000,21.975,26.35,35.05
674000,21.975,26.55,34.95
675000,22.0,26.55,35.075
676000,22.1,26.85,35.725
677000,22.275,27.1,35.975
678000,22.175,26.95,36.0
679000,22.1,26.8,35.625
680000,22.175,26.65,35.325
681000,22.1,26.5,34.675
682000,22.1,26.7,34.8
683000,22.325,26.8,34.675
684000,22.525,27.0,34.975
685000,22.525,27.15,34.55
686000,22.525,26.85,33.775
687000,22.45,26.7,33.875
688000,22.65,26.85,33.25
689000,22.65,26.9,33.25
690000,22.55,26.9,32.975
691000,22.55,26.95,33.0
692000,22.325,26.5,32.7
693000,22.4,26.65,33.625
694000,22.4,26.55,33.7
695000,22.475,26.45,33.95
696000,22.475,26.65,34.425
697000,22.475,26.7,33.925
698000,22.375,26.4,33.95
699000,22.35,26.35,33.95
700000,22.375,26.4,34.4
701000,22.675,26.75,34.5
702000,22.775,26.95,34.7
703000,22.6,26.85,33.775
704000,22.5,26.8,33.5
705000,22.525,26.95,33.3
706000,22.425,26.85,33.125
707000,22.55,26.95,33.55
708000,22.525,27.15,33.65
709000,22.825,27.35,33.975
710000,23.2,27.6,34.325
711000,22.9,27.65,34.45
712000,23.2,27.85,34.55
713000,23.175,27.9,35.15
714000,23.375,28.0,35.55
715000,23.15,27.8,35.7
716000,23.075,27.65,35.725
717000,22.975,27.85,35.725
718000,22.975,28.0,35.9
719000,22.8,28.0,35.7
720000,22.725,27.9,35.45
721000,22.9,27.9,35.7
722000,22.7,27.6,35.775
723000,22.9,27.55,35.575
724000,22.8,27.45,35.05
725000,23.0,27.55,35.0
726000,22.975,27.5,34.55
727000,22.95,27.2,33.95
728000,22.95,27.0,33.85
729000,22.825,26.7,33.425
730000,22.6,26.7,33.575
731000,22.3,26.55,33.525
732000,22.2,26.5,33.125
733000,22.0,26.6,32.75
734000,21.825,26.65,32.975
735000,21.75,26.65,32.7
736000,21.75,26.65,32.75
737000,21.65,26.75,33.05
738000,21.65,26.75,32.775
739000,21.85,26.95,33.475
740000,21.85,26.95,33.375
741000,22.05,26.95,33.075
742000,22.075,27.0,32.975
743000,21.975,26.9,33.15
744000,22.075,26.8,32.85
745000,21.975,26.6,32.8
746000,22.0,26.75,32.875
747000,22.025,26.65,33.05
748000,21.95,26.5,33.05
749000,21.675,26.25,32.475
750000,21.575,26.0,32.075
751000,21.675,26.0,32.05
752000,21.65,25.9,32.075
753000,21.75,25.85,31.875
754000,21.925,26.1,32.25
755000,22.125,26.3,32.35
756000,22.3,26.4,32.575
757000,22.3,26.4,32.3
758000,22.275,26.4,32.475
759000,22.45,26.55,32.65
760000,22.45,26.7,32.85
761000,22.15,26.5,32.575
762000,22.15,26.7,32.775
763000,22.25,26.65,33.275
764000,22.25,26.45,32.875
765000,22.15,26.55,33.225
766000,22.15,26.7,33.325
767000,22.225,26.75,33.525
768000,22.425,27.0,34.1
769000,22.425,27.2,34.2
770000,22.425,27.15,34.3
771000,22.55,27.3,34.675
772000,22.575,27.25,34.75
773000,22.575,27.2,34.075
774000,22.275,27.2,34.05
775000,22.45,27.4,33.9
776000,22.25,27.05,33.575
777000,22.375,27.3,33.475
778000,22.4,27.35,33.325
779000,22.4,27.25,33.125
780000,22.5,27.35,33.0
781000,22.475,27.4,33.1
782000,22.55,27.3,32.8
783000,22.35,27.35,32.975
784000,22.375,27.45,33.6
785000,22.075,27.05,33.4
786000,22.3,27.2,33.625
787000,22.125,26.95,33.925
788000,22.1,26.75,34.1
789000,21.9,26.75,34.3
790000,21.8,26.8,34.525
791000,21.925,27.1,34.75
792000,21.925,27.05,34.675
793000,22.125,27.25,35.0
794000,22.4,27.15,34.475
795000,22.6,27.2,34.275
796000,22.5,27.25,34.175
797000,22.55,27.1,33.925
798000,22.55,27.15,33.35
799000,22.875,27.2,33.225
800000,23.075,27.25,33.125
801000,22.85,26.95,32.875
802000,22.85,26.95,32.95
803000,22.975,27.2,33.15
804000,22.875,27.1,33.375
805000,22.9,27.25,33.9
806000,22.875,27.2,33.775
807000,22.975,27.5,33.725
808000,22.7,27.35,34.025
809000,22.675,27.55,34.475
810000,22.575,27.5,34.575
811000,22.875,27.75,34.725
812000,22.875,28.0,35.225
813000,22.85,27.65,34.8
814000,22.95,27.85,34.675
815000,23.025,27.75,34.375
816000,23.125,27.65,34.3
817000,23.225,27.55,34.1
818000,23.425,27.95,34.175
819000,23.35,27.8,33.75
820000,23.475,27.85,33.825
821000,23.0,27.35,33.125
822000,22.9,27.1,32.625
823000,22.8,27.2,32.75
824000,22.525,27.0,32.7
825000,22.425,27.0,32.575
826000,22.35,27.2,32.975
827000,22.075,27.15,33.35
828000,22.175,27.1,33.45
829000,22.05,27.35,33.475
830000,21.95,27.1,33.25
831000,22.45,27.55,33.925
832000,22.45,27.5,33.75
833000,22.55,27.35,33.325
834000,23.125,27.8,33.825
835000,22.925,27.75,34.125
836000,23.2,27.8,33.975
837000,23.275,27.65,34.05
838000,23.25,27.7,33.775
839000,23.275,27.25,33.775
840000,23.275,27.3,33.825
841000,23.15,26.95,33.7
842000,23.25,27.2,33.9
843000,23.05,27.2,34.025
844000,22.65,26.9,34.0
845000,22.875,26.95,33.8
846000,22.575,26.65,33.725
847000,22.575,26.9,33.65
848000,22.475,26.65,33.725
849000,22.575,26.75,33.6
850000,22.9,27.3,34.175
851000,22.925,27.45,34.1
852000,22.825,27.35,34.3
853000,23.025,27.55,34.55
854000,22.925,27.4,33.95
855000,22.925,27.4,34.075
856000,22.925,27.35,33.85
857000,23.125,27.35,33.675
858000,22.95,27.45,33.3
859000,22.825,27.4,33.3
860000,22.575,27.1,32.625
861000,22.35,26.85,32.425
862000,22.475,26.7,31.925
863000,22.475,26.7,32.05
864000,22.675,26.9,32.25
865000,22.65,26.8,32.275
866000,22.55,26.85,32.3
867000,22.55,26.75,32.375
868000,22.825,26.7,32.375
869000,22.925,26.65,32.4
870000,22.725,26.5,32.6
871000,22.925,26.75,33.0
872000,23.0,26.8,33.1
873000,23.0,26.65,33.1
874000,22.925,26.55,33.3
875000,22.925,26.9,33.45
876000,23.025,26.75,33.25
877000,22.85,26.7,33.225
878000,22.95,26.7,33.425
879000,22.95,26.7,33.4
880000,23.15,26.75,33.2
881000,22.95,26.55,33.1
882000,22.85,26.5,33.4
883000,22.85,26.55,33.525
884000,22.85,26.65,33.575
885000,22.85,26.2,33.275
886000,22.875,26.7,34.1
887000,23.075,26.85,34.35
888000,22.975,26.8,34.55
889000,22.875,26.9,34.45
890000,22.875,26.9,34.425
891000,23.075,27.1,34.725
892000,22.975,27.25,34.6
893000,22.825,27.1,34.175
894000,22.925,27.25,33.85
895000,23.025,27.6,34.075
896000,22.925,27.3,33.55
897000,22.8,27.35,33.85
898000,22.6,27.2,33.225
899000,22.75,27.2,33.55
900000,22.775,27.3,33.8
901000,23.0,27.75,33.925
902000,23.2,27.85,34.125
903000,23.35,28.0,34.125
904000,23.325,28.0,34.425
905000,23.125,27.95,34.525
906000,23.325,28.2,34.525
907000,23.35,28.1,34.025
908000,23.475,28.25,34.325
909000,23.425,28.05,34.1
910000,23.4,27.95,33.95
911000,23.175,27.5,33.55
912000,23.075,27.4,33.75
913000,22.8,27.35,33.85
914000,22.7,27.1,33.55
915000,22.825,27.1,33.225
916000,22.7,26.85,32.95
917000,22.775,26.85,32.95
918000,22.85,26.95,33.075
919000,22.75,27.2,33.4
920000,22.85,27.25,33.475
921000,22.55,26.95,33.075
922000,22.375,26.85,32.875
923000,22.45,26.75,33.075
924000,22.4,26.7,32.875
925000,22.175,26.55,32.975
926000,22.1,26.55,33.05
927000,21.9,26.45,33.225
928000,21.825,26.45,33.2
929000,21.825,26.45,33.0
930000,21.425,26.2,32.6
931000,21.825,26.55,32.975
932000,22.0,26.6,33.1
933000,22.1,26.6,33.025
934000,22.075,26.65,33.125
935000,22.475,26.8,33.55
936000,22.55,26.85,33.75
937000,22.675,26.75,33.575
938000,22.65,26.6,33.6
939000,22.675,26.55,33.4
940000,23.1,26.9,33.925
941000,23.0,26.75,34.25
942000,23.0,27.1,34.325
943000,23.025,27.2,34.3
944000,23.2,27.35,35.2
945000,23.2,27.25,34.925
946000,23.2,27.35,35.05
947000,23.275,27.45,35.125
948000,23.275,27.55,35.1
949000,23.35,27.55,35.2
950000,23.425,27.8,35.475
951000,23.45,28.2,35.475
952000,23.55,28.1,35.3
953000,23.625,28.2,35.125
954000,23.65,28.15,34.225
955000,23.375,28.5,34.275
956000,23.2,28.4,34.95
957000,23.2,28.6,34.95
958000,23.4,28.8,35.35
959000,23.3,28.75,35.525
960000,23.1,28.55,35.25
961000,23.025,28.45,34.95
962000,22.925,28.35,35.2
963000,22.625,28.25,35.3
964000,22.425,27.95,35.4
965000,22.4,27.7,35.325
966000,22.675,27.65,34.525
967000,22.5,27.55,34.45
968000,22.425,27.45,34.075
969000,22.625,27.75,34.275
970000,22.625,27.55,34.0
971000,22.675,27.35,34.075
972000,22.475,27.15,34.3
973000,22.8,27.35,34.4
974000,22.9,27.7,34.45
975000,22.9,27.5,34.4
976000,22.7,27.3,34.4
977000,22.8,27.25,34.3
978000,22.9,27.25,34.475
979000,22.7,27.0,33.975
980000,22.6,26.9,34.45
981000,22.6,26.9,33.95
982000,22.8,26.9,33.375
983000,22.5,26.4,32.775
984000,22.675,26.35,32.8
985000,22.875,26.6,32.65
986000,23.1,26.9,32.575
987000,23.075,26.75,32.275
988000,22.85,26.5,32.2
989000,23.05,26.5,32.3
990000,23.15,26.7,31.925
991000,22.975,26.6,32.3
992000,23.075,27.05,32.7
993000,23.25,27.4,33.2
994000,23.05,27.3,33.225
995000,22.95,27.15,33.225
996000,22.825,27.15,33.0
997000,22.75,27.45,33.525
998000,23.05,27.9,33.625
999000,22.875,28.05,33.55
1000000,22.875,28.05,33.35
1001000,22.95,27.95,33.1
1002000,22.875,27.6,32.5
1003000,22.9,27.85,32.7
1004000,23.1,28.15,33.15
1005000,23.3,28.35,33.35
1006000,23.6,28.55,34.05
1007000,23.575,28.35,33.9
1008000,23.5,28.25,33.95
1009000,23.675,28.2,34.05
1010000,23.6,28.1,34.25
1011000,23.6,28.2,34.7
1012000,23.525,28.4,35.175
1013000,23.625,28.3,35.375
1014000,23.325,27.95,34.9
1015000,23.15,27.75,35.05
1016000,22.75,27.25,34.275
1017000,22.55,26.95,34.3
1018000,22.35,26.7,34.225
1019000,22.25,26.65,34.125
1020000,22.15,26.45,33.975
1021000,22.35,26.45,33.7
1022000,22.325,26.15,33.4
1023000,22.2,25.85,32.875
1024000,22.4,25.8,32.775
1025000,22.375,25.9,32.575
1026000,22.5,26.25,32.95
1027000,22.7,26.4,32.75
1028000,22.775,26.35,32.475
1029000,22.775,26.3,33.05
1030000,22.85,26.4,32.975
1031000,22.75,26.45,33.075
1032000,22.825,26.45,33.05
1033000,22.75,26.7,33.05
1034000,22.675,26.9,33.275
1035000,22.675,27.0,33.3
1036000,22.75,27.0,33.5
1037000,22.95,27.25,33.9
1038000,23.0,27.65,34.675
1039000,23.0,27.65,34.175
1040000,23.1,27.85,34.3
1041000,23.1,28.05,34.2
1042000,22.925,27.95,34.025
1043000,23.125,28.05,34.25
1044000,22.925,27.75,34.125
1045000,23.025,27.55,34.025
1046000,22.975,27.5,33.525
1047000,22.9,27.3,33.125
1048000,22.75,27.1,32.35
1049000,22.675,27.35,32.675
1050000,22.675,27.4,32.875
1051000,22.8,27.4,33.075
1052000,23.075,27.85,33.875
1053000,23.175,27.9,33.975
1054000,23.45,28.05,33.8
1055000,23.25,28.15,33.825
1056000,23.3,28.05,33.95
1057000,23.275,28.15,33.75
1058000,23.1,28.0,33.95
1059000,23.3,27.85,33.65
1060000,23.325,27.75,33.975
1061000,23.2,27.85,34.0
1062000,23.2,27.7,33.575
1063000,23.075,27.55,33.475
1064000,22.975,27.55,33.45
1065000,23.375,27.7,33.45
1066000,23.4,28.0,33.65
1067000,23.6,28.1,34.15
1068000,23.775,28.25,34.05
1069000,23.75,28.5,34.225
1070000,23.625,28.25,33.75
1071000,23.65,28.1,33.6
1072000,23.45,28.0,33.725
1073000,23.35,27.8,33.925
1074000,23.375,27.9,34.45
1075000,23.1,27.8,34.45
1076000,23.075,27.9,34.825
1077000,22.9,27.95,34.875
1078000,23.1,28.0,35.0
1079000,23.025,27.8,35.2
1080000,23.25,28.1,35.325
1081000,23.175,28.25,35.75
1082000,23.375,28.35,35.8
1083000,23.275,28.7,35.9
1084000,23.35,28.65,35.6
1085000,23.225,28.65,35.575
1086000,23.425,28.5,35.375
1087000,23.4,28.45,35.5
1088000,23.3,28.2,35.175
1089000,23.275,27.95,35.0
1090000,23.05,27.75,35.025
1091000,23.2,27.6,34.65
1092000,23.2,27.75,34.7
1093000,23.225,27.45,34.4
1094000,23.225,27.45,34.5
1095000,23.225,27.2,34.4
1096000,23.025,27.25,34.775
1097000,23.025,27.1,34.5
1098000,22.875,27.4,34.9
1099000,22.775,27.4,34.575
1100000,22.8,27.4,34.5
1101000,22.9,27.8,34.875
1102000,22.8,27.55,34.475
1103000,22.975,27.75,34.45
1104000,22.975,27.75,34.525
1105000,23.075,28.0,35.3
1106000,23.175,27.95,34.75
1107000,23.3,28.2,35.1
1108000,23.25,28.05,35.375
1109000,23.475,28.4,35.975
1110000,23.75,28.7,36.3
1111000,23.65,28.3,36.025
1112000,23.65,28.55,36.325
1113000,23.475,28.75,36.525
1114000,23.275,28.7,36.35
1115000,23.275,28.6,35.675
1116000,23.175,28.6,36.175
1117000,23.25,28.55,35.9
1118000,23.55,28.75,35.525
1119000,23.425,28.5,34.95
1120000,23.225,28.2,34.55
1121000,23.125,28.2,34.725
1122000,23.025,27.95,34.25
1123000,22.925,27.45,34.45
1124000,23.25,27.8,34.75
1125000,23.175,28.05,34.775
1126000,23.375,28.1,34.375
1127000,23.175,27.95,34.15
1128000,23.075,27.7,34.225
1129000,23.275,27.9,34.625
1130000,23.4,28.2,34.775
1131000,23.8,28.5,34.9
1132000,23.8,28.6,35.075
1133000,24.175,29.05,34.8
1134000,24.05,28.9,34.575
1135000,24.35,28.85,34.675
1136000,23.975,28.7,34.55
1137000,24.2,29.0,35.275
1138000,24.4,29.3,35.375
1139000,24.3,29.3,35.45
1140000,24.0,29.15,35.25
1141000,23.525,28.85,34.65
1142000,23.725,29.05,34.875
1143000,23.625,28.8,34.775
1144000,23.725,29.0,34.775
1145000,23.425,28.85,34.675
1146000,23.425,28.9,34.7
1147000,23.125,28.6,34.325
1148000,23.025,28.5,34.2
1149000,22.55,28.2,33.6
1150000,22.825,28.15,33.9
1151000,22.95,28.25,34.275
1152000,22.95,28.5,34.65
1153000,22.875,28.4,34.625
1154000,22.775,28.35,34.75
1155000,22.675,28.35,34.625
1156000,22.85,28.3,34.525
1157000,22.825,28.3,34.525
1158000,22.725,28.0,34.45
1159000,23.025,28.1,34.95
1160000,22.825,28.2,34.85
1161000,22.775,27.9,34.65
1162000,22.975,27.55,34.15
1163000,22.875,27.6,34.05
1164000,22.675,27.3,33.75
1165000,22.675,27.3,34.175
1166000,22.5,27.15,34.25
1167000,22.45,27.25,34.025
1168000,22.575,27.45,33.825
1169000,22.775,27.6,33.45
1170000,22.975,27.6,33.35
1171000,22.975,27.9,33.375
1172000,22.675,27.65,33.575
1173000,22.75,27.75,33.6
1174000,22.875,28.1,34.0
1175000,23.05,28.0,33.35
1176000,23.35,28.6,33.775
1177000,23.45,28.5,33.775
1178000,23.25,28.6,34.35
1179000,23.45,28.9,35.15
1180000,23.35,29.05,35.425
1181000,23.275,28.95,35.5
1182000,23.275,29.15,35.5
1183000,23.275,28.9,35.75
1184000,23.375,28.85,35.65
1185000,23.375,28.95,35.975
1186000,23.35,28.55,35.85
1187000,23.2,28.4,35.65
1188000,23.475,28.3,35.4
1189000,23.175,28.3,35.3
1190000,23.275,28.35,35.325
1191000,23.55,28.6,35.7
1192000,23.85,28.85,35.8
1193000,23.95,29.2,35.825
1194000,23.75,28.9,35.625
1195000,23.85,28.8,35.725
1196000,23.775,28.9,35.45
1197000,24.0,29.25,35.95
1198000,23.7,28.95,35.725
1199000,23.7,28.5,35.175
1200000,23.6,28.35,35.15
1201000,23.5,28.05,34.5
1202000,23.2,27.85,34.2
1203000,23.2,27.65,34.025
1204000,23.375,27.7,34.175
1205000,23.375,27.75,34.025
1206000,23.25,27.55,34.3
1207000,23.15,27.25,33.625
1208000,23.25,27.6,34.25
1209000,23.325,27.7,34.175
1210000,23.25,27.65,33.875
1211000,23.35,28.0,34.35
1212000,23.375,28.0,34.525
1213000,23.175,28.0,34.625
1214000,23.075,27.85,34.275
1215000,22.975,27.9,34.225
1216000,23.075,28.2,33.925
1217000,23.25,28.35,34.3
1218000,23.4,28.45,33.95
1219000,23.4,28.6,34.275
1220000,23.575,28.5,34.3
1221000,23.375,28.15,33.725
1222000,23.45,28.3,33.75
1223000,23.475,28.35,33.8
1224000,23.5,28.65,34.2
1225000,23.4,28.8,34.975
1226000,23.5,28.65,35.2
1227000,23.4,28.5,34.925
1228000,23.25,28.45,34.85
1229000,23.15,28.6,34.85
1230000,23.15,29.0,35.325
1231000,22.95,28.95,35.775
1232000,23.0,28.85,36.375
1233000,23.0,28.7,36.3
1234000,22.925,28.5,36.1
1235000,22.925,28.05,35.025
1236000,22.725,27.75,34.9
1237000,22.925,28.15,35.475
1238000,22.925,28.05,35.275
1239000,23.025,27.9,34.85
1240000,23.025,27.8,34.675
1241000,23.35,28.0,34.525
1242000,23.4,28.05,33.75
1243000,23.4,28.1,33.575
1244000,23.675,28.4,33.875
1245000,23.775,28.9,34.45
1246000,24.075,29.25,34.775
1247000,23.975,28.85,34.15
1248000,24.0,28.75,34.05
1249000,23.9,28.45,34.375
1250000,23.9,28.4,34.5
1251000,23.675,28.0,34.3
1252000,23.5,27.95,34.5
1253000,23.775,27.9,34.25
1254000,23.55,27.6,34.3
1255000,23.575,27.3,34.125
1256000,23.575,27.2,34.075
1257000,23.675,27.65,34.925
1258000,23.85,28.0,35.55
1259000,23.975,28.2,35.65
1260000,23.8,28.0,35.525
1261000,23.825,28.1,35.7
1262000,23.9,28.15,36.3
1263000,23.425,28.2,36.675
1264000,23.525,28.35,36.3
1265000,23.5,28.65,36.6
1266000,23.1,28.55,36.35
1267000,22.9,28.2,35.725
1268000,22.625,27.65,35.025
1269000,22.6,27.5,35.125
1270000,22.775,27.35,34.725
1271000,22.95,27.4,34.85
1272000,22.85,27.5,34.25
1273000,23.325,27.65,34.625
1274000,23.325,27.5,34.45
1275000,23.25,27.3,33.975
1276000,23.55,27.4,34.275
1277000,23.65,27.7,34.775
1278000,23.625,27.9,35.25
1279000,23.425,27.9,35.15
1280000,23.425,28.5,35.85
1281000,23.45,28.85,36.125
1282000,23.45,28.45,35.825
1283000,23.25,28.35,35.325
1284000,23.2,28.5,35.825
1285000,23.5,28.6,36.3
1286000,23.5,28.55,35.9
1287000,23.425,28.35,35.725
1288000,23.55,28.65,35.95
1289000,23.75,28.75,35.75
1290000,23.775,28.2,35.15
1291000,23.675,27.95,34.875
1292000,23.7,28.0,35.25
1293000,23.7,28.05,35.05
1294000,23.85,28.25,35.65
1295000,23.525,28.25,36.05
1296000,23.45,28.45,36.525
1297000,23.625,28.65,36.375
1298000,23.8,28.55,36.075
1299000,23.625,28.45,36.15
1300000,23.625,28.6,36.05
1301000,23.525,28.65,36.15
1302000,23.5,28.9,36.275
1303000,23.5,29.05,37.15
1304000,23.2,28.8,36.25
1305000,23.2,28.75,35.575
1306000,23.175,28.9,35.475
1307000,22.975,28.5,35.325
1308000,22.8,28.45,35.4
1309000,22.875,28.45,35.0
1310000,22.95,28.5,35.675
1311000,22.925,28.4,35.45
1312000,23.125,28.25,35.3
1313000,23.15,28.35,35.325
1314000,23.475,28.6,35.525
1315000,23.575,28.6,36.0
1316000,23.5,28.3,35.775
1317000,23.825,28.75,36.05
1318000,23.725,28.6,35.775
1319000,23.825,28.9,36.35
1320000,23.65,28.75,35.95
1321000,23.65,28.8,35.85
1322000,23.35,28.45,35.35
1323000,23.525,28.5,35.0
1324000,23.4,28.25,35.2
1325000,23.525,28.4,35.0
1326000,23.725,28.45,35.3
1327000,23.5,28.35,35.525
1328000,23.575,28.45,35.6
1329000,23.7,28.35,35.65
1330000,23.875,28.5,35.95
1331000,23.975,29.1,36.675
1332000,24.275,29.65,37.55
1333000,24.275,29.55,37.575
1334000,24.3,29.75,37.55
1335000,24.2,29.75,37.65
1336000,24.175,29.8,37.5
1337000,24.0,29.65,37.6
1338000,24.0,29.75,38.375
1339000,23.775,29.8,38.325
1340000,23.975,30.35,38.725
1341000,24.0,30.0,38.6
1342000,24.025,30.05,38.65
1343000,23.825,29.85,38.75
1344000,23.8,29.95,38.85
1345000,23.875,30.05,38.925
1346000,23.975,30.2,39.225
1347000,24.05,30.2,38.425
1348000,24.075,30.3,38.175
1349000,24.275,30.4,38.3
1350000,24.0,30.0,37.725
1351000,24.175,30.05,37.725
1352000,23.95,29.8,37.425
1353000,24.175,30.25,37.625
1354000,24.2,30.2,37.725
1355000,24.225,30.05,37.45
1356000,23.95,29.8,37.225
1357000,24.15,30.05,37.975
1358000,24.125,29.8,37.85
1359000,24.025,29.75,38.15
1360000,24.2,29.75,38.45
1361000,24.1,29.6,38.475
1362000,24.4,29.75,38.575
1363000,24.075,29.25,37.875
1364000,24.1,29.4,37.875
1365000,24.0,29.2,37.675
1366000,24.275,29.25,38.025
1367000,24.275,29.1,37.9
1368000,24.475,29.5,38.35
1369000,24.675,29.6,37.95
1370000,24.4,29.3,37.975
1371000,24.3,29.1,37.65
1372000,24.0,28.95,37.375
1373000,24.425,29.25,37.775
1374000,24.175,28.65,36.875
1375000,24.05,28.5,36.975
1376000,23.75,28.45,36.7
1377000,23.55,28.3,36.375
1378000,23.35,28.15,36.075
1379000,23.175,27.9,35.975
1380000,23.25,28.0,35.75
1381000,23.275,28.1,35.825
1382000,23.3,28.15,36.05
1383000,23.0,27.95,36.025
1384000,23.125,28.3,36.575
1385000,23.15,28.35,36.5
1386000,23.25,28.35,36.125
1387000,23.25,28.3,36.125
1388000,23.15,27.95,35.575
1389000,23.225,27.85,35.575
1390000,23.05,27.75,35.525
1391000,23.125,27.85,35.55
1392000,23.025,27.75,35.1
1393000,23.2,27.7,35.225
1394000,23.275,27.75,35.2
1395000,23.45,28.3,35.7
1396000,23.75,28.75,36.3
1397000,23.675,28.75,36.1
1398000,24.1,29.1,36.4
1399000,24.0,29.2,36.125
1400000,24.375,29.5,36.075
1401000,24.2,29.55,36.4
1402000,24.475,29.65,36.675
1403000,24.3,29.5,36.175
1404000,24.225,29.45,35.975
1405000,24.225,29.1,35.45
1406000,23.95,28.7,34.75
1407000,24.15,29.05,35.25
1408000,23.925,28.85,34.975
1409000,23.85,28.9,35.375
1410000,23.575,28.55,35.025
1411000,23.75,28.65,34.975
1412000,23.65,28.75,34.7
1413000,23.625,28.9,35.0
1414000,23.8,29.15,35.575
1415000,23.8,29.3,35.675
1416000,23.9,29.4,36.6
1417000,23.9,29.55,36.925
1418000,23.9,29.75,37.825
1419000,24.175,29.85,37.875
1420000,24.075,29.85,38.4
1421000,24.075,29.65,38.025
1422000,23.9,29.35,37.95
1423000,23.9,29.25,37.575
1424000,23.7,28.85,36.7
1425000,23.5,28.85,36.925
1426000,23.5,28.8,36.7
1427000,23.475,28.6,36.25
1428000,23.875,28.9,35.85
1429000,23.6,28.65,35.675
1430000,23.875,28.8,35.175
1431000,23.775,29.1,35.3
1432000,24.05,29.4,35.675
1433000,24.075,29.65,36.325
1434000,24.4,30.15,37.5
1435000,24.9,30.15,37.35
1436000,24.8,29.9,36.65
1437000,24.7,29.75,36.625
1438000,24.1,29.0,36.1
1439000,24.3,29.25,36.325
1440000,24.125,29.05,36.35
1441000,24.025,28.7,36.05
1442000,23.825,28.55,36.15
1443000,23.7,28.3,35.95
1444000,23.375,27.85,35.525
1445000,23.075,27.8,35.475
1446000,22.975,27.9,35.675
1447000,23.175,27.95,35.9
1448000,23.4,28.1,35.725
1449000,23.475,27.9,35.4
1450000,23.65,28.05,35.675
1451000,23.95,28.2,36.1
1452000,24.1,28.45,36.3
1453000,24.1,28.5,36.15
1454000,24.2,28.6,35.8
1455000,24.1,28.35,35.825
1456000,24.1,28.9,36.525
1457000,24.0,28.7,35.925
1458000,23.875,28.9,36.425
1459000,23.5,28.8,36.225
1460000,23.3,29.0,35.95
1461000,23.2,28.75,35.625
1462000,22.875,28.65,35.55
1463000,22.9,28.65,35.825
1464000,22.925,28.5,35.725
1465000,23.025,28.6,35.5
1466000,22.9,27.9,34.325
1467000,22.9,28.05,34.45
1468000,23.0,28.05,34.3
1469000,23.375,28.45,34.725
1470000,23.275,28.35,34.8
1471000,23.075,28.25,34.775
1472000,23.25,27.9,34.525
1473000,23.325,28.05,34.125
1474000,23.325,28.05,34.225
1475000,23.525,28.25,34.7
1476000,23.725,28.45,35.15
1477000,23.75,28.8,35.55
1478000,23.75,28.65,35.375
1479000,23.45,28.6,35.775
1480000,23.65,28.55,35.9
1481000,23.95,28.75,35.8
1482000,24.0,29.15,36.225
1483000,24.0,29.25,36.25
1484000,24.175,29.4,36.325
1485000,23.875,29.05,36.05
1486000,24.275,29.4,36.475
1487000,24.35,29.25,36.475
1488000,24.25,29.6,36.975
1489000,24.25,29.45,36.375
1490000,24.35,29.65,36.675
1491000,24.35,29.8,36.975
1492000,24.3,29.55,36.375
1493000,24.425,29.55,36.375
1494000,24.325,29.6,36.5
1495000,24.625,30.05,36.675
1496000,24.25,29.8,36.475
1497000,23.975,29.7,36.65
1498000,24.175,29.6,36.325
1499000,24.4,29.75,36.5
1500000,24.3,29.65,36.475


==> results/final2/laboratory_DECENTRALIZED_NO_TLCD/2024-10-11_22-46-11.csv <==
steps,prc_25,prc_50,prc_75
1000,1000.0,1000.0,1000.0
2000,1000.0,1000.0,1000.0
3000,1000.0,1000.0,1000.0
4000,1000.0,1000.0,1000.0
5000,1000.0,1000.0,1000.0
6000,1000.0,1000.0,1000.0
7000,1000.0,1000.0,1000.0
8000,1000.0,1000.0,1000.0
9000,1000.0,1000.0,1000.0
10000,1000.0,1000.0,1000.0
11000,1000.0,1000.0,1000.0
12000,1000.0,1000.0,1000.0
13000,991.675,1000.0,1000.0
14000,962.425,1000.0,1000.0
15000,962.425,1000.0,1000.0
16000,916.8,1000.0,1000.0
17000,886.725,1000.0,1000.0
18000,850.55,1000.0,1000.0
19000,816.25,1000.0,1000.0
20000,766.55,1000.0,1000.0
21000,715.375,1000.0,1000.0
22000,637.225,1000.0,1000.0
23000,558.75,962.25,1000.0
24000,499.175,960.4,1000.0
25000,405.325,898.3,1000.0
26000,357.55,855.25,1000.0
27000,292.675,810.55,1000.0
28000,233.05,729.1,1000.0
29000,170.5,643.9,1000.0
30000,124.5,554.7,1000.0
31000,78.425,463.05,1000.0
32000,60.3,374.7,1000.0
33000,50.0,317.5,1000.0
34000,41.675,224.15,1000.0
35000,37.75,189.6,923.175
36000,33.4,136.65,833.45
37000,31.15,89.95,833.45
38000,29.575,75.25,773.525
39000,28.625,63.95,684.425
40000,26.725,58.05,609.65
41000,26.575,55.8,604.25
42000,25.25,49.1,549.4
43000,24.875,48.25,466.875
44000,24.425,46.65,378.075
45000,24.825,47.95,363.925
46000,24.925,47.3,361.825
47000,24.45,42.35,286.85
48000,24.0,41.9,254.375
49000,24.1,41.9,253.525
50000,23.8,40.2,233.65


==> results/final2/laboratory_DECENTRALIZED_TLCD/2024-10-11_22-53-34.csv <==
steps,prc_25,prc_50,prc_75
1000,1000.0,1000.0,1000.0
2000,1000.0,1000.0,1000.0
3000,1000.0,1000.0,1000.0
4000,1000.0,1000.0,1000.0
5000,1000.0,1000.0,1000.0
6000,1000.0,1000.0,1000.0
7000,1000.0,1000.0,1000.0
8000,1000.0,1000.0,1000.0
9000,954.25,1000.0,1000.0
10000,925.275,1000.0,1000.0
11000,879.275,1000.0,1000.0
12000,804.5,1000.0,1000.0
13000,718.45,963.5,1000.0
14000,628.075,934.05,1000.0
15000,531.85,852.5,967.2
16000,436.175,761.15,938.6
17000,338.725,668.4,877.4
18000,241.875,576.25,822.05
19000,185.55,481.25,735.3
20000,121.725,384.75,643.95
21000,70.15,288.15,555.675
22000,47.65,193.05,474.375
23000,36.7,134.0,385.475
24000,29.625,68.25,296.325
25000,28.175,53.6,239.75
26000,27.45,51.0,184.5
27000,27.6,48.1,152.825
28000,27.4,44.3,116.25
29000,27.5,43.55,111.8
30000,27.275,44.05,109.225
31000,27.775,45.05,107.175
32000,27.75,43.85,98.175
33000,27.9,44.45,99.375
34000,28.275,43.85,99.225
35000,28.675,44.2,100.35
36000,27.9,42.6,95.15
37000,27.475,41.75,95.1
38000,27.025,41.45,98.275
39000,27.225,42.5,114.9
40000,27.65,43.55,122.675
41000,27.525,42.65,124.675
42000,27.375,43.05,126.05
43000,26.55,41.45,122.525
44000,25.9,41.4,122.3
45000,25.5,40.4,118.75
46000,25.85,40.7,141.5
47000,26.5,42.2,158.45
48000,26.575,43.6,159.625
49000,26.375,41.6,143.75
50000,26.65,41.1,142.325

